Side-Channel Attacks on Open vSwitch

Virtualization is widely adopted in cloud systems to manage resource sharing among users. A virtualized environment usually deploys a virtual switch within the host system to enable virtual machines to communicate with each other and with the physical network. The Open vSwitch (OVS) is one of the most popular software-based virtual switches. It maintains a cache hierarchy to accelerate packet forwarding from the host to virtual machines. We characterize the caching system inside OVS from a security perspective and identify three attack primitives. Based on the attack primitives, we present three remote attacks via OVS, breaking the isolation in virtualized environments. First, we identify remote covert channels using different caches. Second, we present a novel header recovery attack that leaks a remote user's packet header fields, breaking the confidentiality guarantees from the system. Third, we demonstrate a remote packet rate monitoring attack that recovers the packet rate of a remote victim. To defend against these attacks, we also discuss and evaluate mitigation solutions.

==> figures/csv/Megaflow_interval.csv <==
1017
1008
1011
1020
1046
1004
1038
1017
1023
1040
1041
1016
1018
1029
1023
1039
1032
1026
1040
1041
1010
1017
1009
1035
1019
1018
1014
1035
1044
1001
1041
1037
1028
1035
1041
1012
1033
1025
1045
1040
1045
1010
1017
1040
1001
1029
1011
1044
1003
1031
1030
1036
1027
1010
1042
1028
1004
1027
1032
1023
1003
1025
1029
1048
1003
1016
1042
1011
1029
1049
1015
1024
1023
1007
1016
1027
1011
1027
1342
1112
1378
1269
1277
1140
1147
1433
1414
1280
1315
1097
1152
1118
1387
1161
1306
1349
1219
1104
1207
1215


==> figures/csv/Megaflow_target.csv <==
x,y,err
1000,277.61,5.78
500,277.36,6.01
100,277.42,5.55
50,276.98,6.12
10,277.72,6.03
5,280.21,5.89
4,281.53,5.88
3,283.51,6.32
2,286.32,6.21
1,291.58,6.28


==> figures/csv/Megaflow_timeout.csv <==
x,y,err
1,276.73,6.75
5,278.79,6.54
8,277.58,5.87
9,277.64,5.64
10,402.2,322.25
11,984.29,443.17
12,1186.04,255.18
15,1254.82,55.5


==> figures/csv/Microflow_header.csv <==
x,val
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0
172,0
173,0
174,0
175,0
176,0
177,0
178,0
179,0
180,0
181,0
182,0
183,0
184,0
185,0
186,0
187,0
188,0
189,0
190,0
191,0
192,0
193,0
194,0
195,0
196,0
197,0
198,0
199,0
200,0
201,0
202,0
203,0
204,0
205,0
206,0
207,0
208,0
209,0
210,0
211,0
212,0
213,0
214,0
215,0
216,0
217,0
218,0
219,0
220,0
221,0
222,0
223,0
224,0
225,0
226,0
227,0
228,0
229,0
230,0
231,0
232,0
233,0
234,0
235,0
236,0
237,0
238,0
239,0
240,0
241,0
242,0
243,0
244,0
245,0
246,0
247,0
248,0
249,0
250,0
251,0
252,0
253,0
254,0
255,0
256,0
257,0
258,0
259,0
260,0
261,0
262,0
263,0
264,0
265,0
266,0
267,0
268,0
269,0
270,0
271,0
272,0
273,0
274,0
275,0
276,0
277,0
278,0
279,0
280,0
281,0
282,0
283,0
284,0
285,0
286,0
287,0
288,0
289,0
290,0
291,0
292,0
293,0
294,0
295,0
296,0
297,0
298,0
299,0
300,0
301,0
302,0
303,0
304,0
305,0
306,0
307,0
308,0
309,0
310,0
311,0
312,0
313,0
314,0
315,0
316,0
317,0
318,0
319,0
320,0
321,0
322,0
323,0
324,0
325,0
326,0
327,0
328,0
329,0
330,0
331,0
332,0
333,0
334,0
335,0
336,0
337,0
338,0
339,0
340,0
341,0
342,0
343,0
344,0
345,0
346,0
347,0
348,0
349,0
350,0
351,0
352,0
353,0
354,0
355,0
356,0
357,0
358,0
359,0
360,0
361,0
362,0
363,0
364,0
365,0
366,0
367,0
368,0
369,0
370,0
371,0
372,0
373,0
374,0
375,0
376,0
377,0
378,0
379,0
380,0
381,0
382,0
383,0
384,0
385,0
386,0
387,0
388,0
389,0
390,0
391,0
392,0
393,0
394,0
395,0
396,0
397,0
398,0
399,0
400,0
401,0
402,0
403,0
404,0
405,0
406,0
407,0
408,0
409,0
410,0
411,0
412,0
413,0
414,0
415,0
416,0
417,0
418,0
419,0
420,0
421,0
422,0
423,0
424,0
425,0
426,0
427,0
428,0
429,0
430,0
431,0
432,0
433,0
434,0
435,0
436,0
437,0
438,0
439,0
440,0
441,0
442,0
443,0
444,0
445,0
446,0
447,0
448,0
449,0
450,0
451,0
452,0
453,0
454,0
455,0
456,0
457,0
458,0
459,0
460,0
461,0
462,0
463,0
464,0
465,0
466,0
467,0
468,0
469,0
470,0
471,0
472,0
473,0
474,0
475,0
476,0
477,0
478,0
479,0
480,0
481,0
482,0
483,0
484,0
485,0
486,0
487,0
488,0
489,0
490,0
491,0
492,0
493,0
494,0
495,0
496,0
497,0
498,0
499,0
500,0
501,0
502,0
503,0
504,0
505,0
506,0
507,0
508,0
509,0
510,0
511,0
512,0
513,0
514,0
515,0
516,0
517,0
518,0
519,0
520,0
521,0
522,0
523,0
524,0
525,0
526,0
527,0
528,0
529,0
530,0
531,0
532,0
533,0
534,0
535,0
536,0
537,0
538,0
539,0
540,0
541,0
542,0
543,0
544,0
545,0
546,0
547,0
548,0
549,0
550,0
551,0
552,0
553,0
554,0
555,0
556,0
557,0
558,0
559,0
560,0
561,0
562,0
563,0
564,0
565,0
566,0
567,0
568,0
569,0
570,0
571,0
572,0
573,0
574,0
575,0
576,0
577,0
578,0
579,0
580,0
581,0
582,0
583,0
584,0
585,0
586,0
587,0
588,0
589,0
590,0
591,0
592,0
593,0
594,0
595,0
596,0
597,0
598,0
599,0
600,0
601,0
602,0
603,0
604,0
605,0
606,0
607,0
608,0
609,0
610,0
611,0
612,0
613,0
614,0
615,0
616,0
617,0
618,0
619,0
620,0
621,0
622,0
623,0
624,0
625,0
626,0
627,0
628,0
629,0
630,0
631,0
632,0
633,0
634,0
635,0
636,0
637,0
638,0
639,0
640,0
641,0
642,0
643,0
644,0
645,0
646,0
647,0
648,0
649,0
650,0
651,0
652,0
653,0
654,0
655,0
656,0
657,0
658,0
659,0
660,0
661,0
662,0
663,0
664,0
665,0
666,0
667,0
668,0
669,0
670,0
671,0
672,0
673,0
674,0
675,0
676,0
677,0
678,0
679,0
680,0
681,0
682,0
683,0
684,0
685,0
686,0
687,0
688,0
689,0
690,0
691,0
692,0
693,0
694,0
695,0
696,0
697,0
698,0
699,0
700,0
701,0
702,0
703,0
704,0
705,0
706,0
707,0
708,0
709,0
710,0
711,0
712,0
713,0
714,0
715,0
716,0
717,0
718,0
719,0
720,0
721,0
722,0
723,0
724,0
725,0
726,0
727,0
728,0
729,0
730,0
731,0
732,0
733,0
734,0
735,0
736,0
737,0
738,0
739,0
740,0
741,0
742,0
743,0
744,0
745,0
746,0
747,0
748,0
749,0
750,0
751,0
752,0
753,0
754,0
755,0
756,0
757,0
758,0
759,0
760,0
761,0
762,0
763,0
764,0
765,0
766,0
767,0
768,0
769,0
770,0
771,0
772,0
773,0
774,0
775,0
776,0
777,0
778,0
779,0
780,0
781,0
782,0
783,0
784,0
785,0
786,0
787,0
788,0
789,0
790,0
791,0
792,0
793,0
794,0
795,0
796,0
797,0
798,0
799,0
800,0
801,0
802,0
803,0
804,0
805,0
806,0
807,0
808,0
809,0
810,0
811,0
812,0
813,0
814,0
815,0
816,0
817,0
818,0
819,0
820,0
821,0
822,0
823,0
824,0
825,0
826,0
827,0
828,0
829,0
830,0
831,0
832,0
833,0
834,0
835,0
836,0
837,0
838,0
839,0
840,0
841,0
842,0
843,0
844,0
845,0
846,0
847,0
848,0
849,0
850,0
851,0
852,0
853,0
854,0
855,0
856,0
857,0
858,0
859,0
860,0
861,0
862,0
863,0
864,0
865,0
866,0
867,0
868,0
869,0
870,0
871,0
872,0
873,0
874,0
875,0
876,0
877,0
878,0
879,0
880,0
881,0
882,0
883,0
884,0
885,0
886,0
887,0
888,0
889,0
890,0
891,0
892,0
893,0
894,0
895,0
896,0
897,0
898,0
899,0
900,0
901,0
902,0
903,0
904,0
905,0
906,0
907,0
908,0
909,0
910,0
911,0
912,0
913,0
914,0
915,0
916,0
917,0
918,0
919,0
920,0
921,0
922,0
923,0
924,0
925,0
926,0
927,0
928,0
929,0
930,0
931,0
932,0
933,0
934,0
935,0
936,0
937,0
938,0
939,0
940,0
941,0
942,0
943,0
944,0
945,0
946,0
947,0
948,0
949,0
950,0
951,0
952,0
953,0
954,0
955,0
956,0
957,0
958,0
959,0
960,0
961,0
962,0
963,0
964,0
965,0
966,0
967,0
968,0
969,0
970,0
971,0
972,0
973,0
974,0
975,0
976,0
977,0
978,0
979,0
980,0
981,0
982,0
983,0
984,0
985,0
986,0
987,0
988,0
989,0
990,0
991,0
992,0
993,0
994,0
995,0
996,0
997,0
998,0
999,0
1000,0
1001,0
1002,0
1003,0
1004,0
1005,0
1006,0
1007,0
1008,0
1009,0
1010,0
1011,0
1012,0
1013,0
1014,0
1015,0
1016,0
1017,0
1018,0
1019,0
1020,0
1021,0
1022,0
1023,0
1024,0
1025,0
1026,0
1027,0
1028,0
1029,0
1030,0
1031,0
1032,0
1033,0
1034,0
1035,0
1036,0
1037,0
1038,20
1039,0
1040,0
1041,0
1042,0
1043,0
1044,0
1045,0
1046,0
1047,0
1048,0
1049,0
1050,0
1051,0
1052,0
1053,0
1054,0
1055,0
1056,0
1057,0
1058,0
1059,0
1060,0
1061,0
1062,0
1063,0
1064,0
1065,0
1066,0
1067,0
1068,0
1069,0
1070,0
1071,0
1072,0
1073,0
1074,0
1075,0
1076,0
1077,0
1078,0
1079,0
1080,0
1081,0
1082,0
1083,0
1084,0
1085,0
1086,0
1087,0
1088,0
1089,0
1090,0
1091,0
1092,0
1093,0
1094,0
1095,0
1096,0
1097,0
1098,0
1099,0
1100,0
1101,0
1102,0
1103,0
1104,0
1105,0
1106,0
1107,0
1108,0
1109,0
1110,0
1111,0
1112,0
1113,0
1114,0
1115,0
1116,0
1117,0
1118,0
1119,0
1120,0
1121,0
1122,0
1123,0
1124,0
1125,0
1126,0
1127,0
1128,0
1129,0
1130,0
1131,0
1132,0
1133,0
1134,0
1135,0
1136,0
1137,0
1138,0
1139,0
1140,0
1141,0
1142,0
1143,0
1144,0
1145,0
1146,0
1147,0
1148,0
1149,0
1150,0
1151,0
1152,0
1153,0
1154,0
1155,0
1156,0
1157,0
1158,0
1159,0
1160,0
1161,0
1162,0
1163,0
1164,0
1165,0
1166,0
1167,0
1168,0
1169,0
1170,0
1171,0
1172,0
1173,0
1174,0
1175,0
1176,0
1177,0
1178,0
1179,0
1180,0
1181,0
1182,0
1183,0
1184,0
1185,0
1186,0
1187,0
1188,0
1189,0
1190,0
1191,0
1192,0
1193,0
1194,0
1195,0
1196,0
1197,0
1198,0
1199,0
1200,0
1201,0
1202,0
1203,0
1204,0
1205,0
1206,0
1207,0
1208,0
1209,0
1210,0
1211,0
1212,0
1213,0
1214,0
1215,0
1216,0
1217,0
1218,0
1219,0
1220,0
1221,0
1222,0
1223,0
1224,0
1225,0
1226,0
1227,0
1228,0
1229,0
1230,0
1231,0
1232,0
1233,0
1234,0
1235,0
1236,0
1237,0
1238,0
1239,0
1240,0
1241,0
1242,0
1243,0
1244,0
1245,0
1246,0
1247,0
1248,0
1249,0
1250,0
1251,0
1252,0
1253,0
1254,0
1255,0
1256,0
1257,0
1258,0
1259,0
1260,0
1261,0
1262,0
1263,0
1264,0
1265,0
1266,0
1267,0
1268,0
1269,0
1270,0
1271,0
1272,0
1273,0
1274,0
1275,0
1276,0
1277,0
1278,0
1279,0
1280,0
1281,0
1282,0
1283,0
1284,0
1285,0
1286,0
1287,0
1288,0
1289,0
1290,0
1291,0
1292,0
1293,0
1294,0
1295,0
1296,0
1297,0
1298,0
1299,0
1300,0
1301,0
1302,0
1303,0
1304,0
1305,0
1306,0
1307,0
1308,0
1309,0
1310,0
1311,0
1312,0
1313,0
1314,0
1315,0
1316,0
1317,0
1318,0
1319,0
1320,0
1321,0
1322,0
1323,0
1324,0
1325,0
1326,0
1327,0
1328,0
1329,0
1330,0
1331,0
1332,0
1333,0
1334,0
1335,0
1336,0
1337,0
1338,0
1339,0
1340,0
1341,0
1342,0
1343,0
1344,0
1345,0
1346,0
1347,0
1348,0
1349,0
1350,0
1351,0
1352,0
1353,0
1354,0
1355,0
1356,0
1357,0
1358,0
1359,0
1360,0
1361,0
1362,0
1363,0
1364,0
1365,0
1366,0
1367,0
1368,0
1369,0
1370,0
1371,0
1372,0
1373,0
1374,0
1375,0
1376,0
1377,0
1378,0
1379,0
1380,0
1381,0
1382,0
1383,0
1384,0
1385,0
1386,0
1387,0
1388,0
1389,0
1390,0
1391,0
1392,0
1393,0
1394,0
1395,0
1396,0
1397,0
1398,0
1399,0
1400,0
1401,0
1402,0
1403,0
1404,0
1405,0
1406,0
1407,0
1408,0
1409,0
1410,0
1411,0
1412,0
1413,0
1414,0
1415,0
1416,0
1417,0
1418,0
1419,0
1420,0
1421,0
1422,0
1423,0
1424,0
1425,0
1426,0
1427,0
1428,0
1429,0
1430,0
1431,0
1432,0
1433,0
1434,0
1435,0
1436,0
1437,0
1438,0
1439,0
1440,0
1441,0
1442,0
1443,0
1444,0
1445,0
1446,0
1447,0
1448,0
1449,0
1450,0
1451,0
1452,0
1453,0
1454,0
1455,0
1456,0
1457,0
1458,0
1459,0
1460,0
1461,0
1462,0
1463,0
1464,0
1465,0
1466,0
1467,0
1468,0
1469,0
1470,0
1471,0
1472,0
1473,0
1474,0
1475,0
1476,0
1477,0
1478,0
1479,0
1480,0
1481,0
1482,0
1483,0
1484,0
1485,0
1486,0
1487,0
1488,0
1489,0
1490,0
1491,0
1492,0
1493,0
1494,0
1495,0
1496,0
1497,0
1498,0
1499,0
1500,0
1501,0
1502,0
1503,0
1504,0
1505,0
1506,0
1507,0
1508,0
1509,0
1510,0
1511,0
1512,0
1513,0
1514,0
1515,0
1516,0
1517,0
1518,0
1519,0
1520,0
1521,0
1522,0
1523,0
1524,0
1525,0
1526,0
1527,0
1528,0
1529,0
1530,0
1531,0
1532,0
1533,0
1534,0
1535,0
1536,0
1537,0
1538,0
1539,0
1540,0
1541,0
1542,0
1543,0
1544,0
1545,0
1546,0
1547,0
1548,0
1549,0
1550,0
1551,0
1552,0
1553,0
1554,0
1555,0
1556,0
1557,0
1558,0
1559,0
1560,0
1561,0
1562,0
1563,0
1564,0
1565,0
1566,0
1567,0
1568,0
1569,0
1570,0
1571,0
1572,0
1573,0
1574,0
1575,0
1576,0
1577,0
1578,0
1579,0
1580,0
1581,0
1582,0
1583,0
1584,0
1585,0
1586,0
1587,0
1588,0
1589,0
1590,0
1591,0
1592,0
1593,0
1594,0
1595,0
1596,0
1597,0
1598,0
1599,0
1600,0
1601,0
1602,0
1603,0
1604,0
1605,0
1606,0
1607,0
1608,0
1609,0
1610,0
1611,0
1612,0
1613,0
1614,0
1615,0
1616,0
1617,0
1618,0
1619,0
1620,0
1621,0
1622,0
1623,0
1624,0
1625,0
1626,0
1627,0
1628,0
1629,0
1630,0
1631,0
1632,0
1633,0
1634,0
1635,0
1636,0
1637,0
1638,0
1639,0
1640,0
1641,0
1642,0
1643,0
1644,0
1645,0
1646,0
1647,0
1648,0
1649,0
1650,0
1651,0
1652,0
1653,0
1654,0
1655,0
1656,0
1657,0
1658,0
1659,0
1660,0
1661,0
1662,0
1663,0
1664,0
1665,0
1666,0
1667,0
1668,0
1669,0
1670,0
1671,0
1672,0
1673,0
1674,0
1675,0
1676,0
1677,0
1678,0
1679,0
1680,0
1681,0
1682,0
1683,0
1684,0
1685,0
1686,0
1687,0
1688,0
1689,0
1690,0
1691,0
1692,0
1693,0
1694,0
1695,0
1696,0
1697,0
1698,0
1699,0
1700,0
1701,0
1702,0
1703,0
1704,0
1705,0
1706,0
1707,0
1708,0
1709,0
1710,0
1711,0
1712,0
1713,0
1714,0
1715,0
1716,0
1717,0
1718,0
1719,0
1720,0
1721,0
1722,0
1723,0
1724,0
1725,0
1726,0
1727,0
1728,0
1729,0
1730,0
1731,0
1732,0
1733,0
1734,0
1735,0
1736,0
1737,0
1738,0
1739,0
1740,0
1741,0
1742,0
1743,0
1744,0
1745,0
1746,0
1747,0
1748,0
1749,0
1750,0
1751,0
1752,0
1753,0
1754,0
1755,0
1756,0
1757,0
1758,0
1759,0
1760,0
1761,0
1762,0
1763,0
1764,0
1765,0
1766,0
1767,0
1768,0
1769,0
1770,0
1771,0
1772,0
1773,0
1774,0
1775,0
1776,0
1777,0
1778,0
1779,0
1780,0
1781,0
1782,0
1783,0
1784,0
1785,0
1786,0
1787,0
1788,0
1789,0
1790,0
1791,0
1792,0
1793,0
1794,0
1795,0
1796,0
1797,0
1798,0
1799,0
1800,0
1801,0
1802,0
1803,0
1804,0
1805,0
1806,0
1807,0
1808,0
1809,0
1810,0
1811,0
1812,0
1813,0
1814,0
1815,0
1816,0
1817,0
1818,0
1819,0
1820,0
1821,0
1822,0
1823,0
1824,0
1825,0
1826,0
1827,0
1828,0
1829,0
1830,0
1831,0
1832,0
1833,0
1834,0
1835,0
1836,0
1837,0
1838,0
1839,0
1840,0
1841,0
1842,0
1843,0
1844,0
1845,0
1846,0
1847,0
1848,0
1849,0
1850,0
1851,0
1852,0
1853,0
1854,0
1855,0
1856,0
1857,0
1858,0
1859,0
1860,0
1861,0
1862,0
1863,0
1864,0
1865,0
1866,0
1867,0
1868,0
1869,0
1870,0
1871,0
1872,0
1873,0
1874,0
1875,0
1876,0
1877,0
1878,0
1879,0
1880,0
1881,0
1882,0
1883,0
1884,0
1885,0
1886,0
1887,0
1888,0
1889,0
1890,0
1891,0
1892,0
1893,0
1894,0
1895,0
1896,0
1897,0
1898,0
1899,0
1900,0
1901,0
1902,0
1903,0
1904,0
1905,0
1906,0
1907,0
1908,0
1909,0
1910,0
1911,0
1912,0
1913,0
1914,0
1915,0
1916,0
1917,0
1918,0
1919,0
1920,0
1921,0
1922,0
1923,0
1924,0
1925,0
1926,0
1927,0
1928,0
1929,0
1930,0
1931,0
1932,0
1933,0
1934,0
1935,0
1936,0
1937,0
1938,0
1939,0
1940,0
1941,0
1942,0
1943,0
1944,0
1945,0
1946,0
1947,0
1948,0
1949,0
1950,0
1951,20
1952,0
1953,0
1954,0
1955,0
1956,0
1957,0
1958,0
1959,0
1960,0
1961,0
1962,0
1963,0
1964,0
1965,0
1966,0
1967,0
1968,0
1969,0
1970,0
1971,0
1972,0
1973,0
1974,0
1975,0
1976,0
1977,0
1978,0
1979,0
1980,0
1981,0
1982,0
1983,0
1984,0
1985,0
1986,0
1987,0
1988,0
1989,0
1990,0
1991,0
1992,0
1993,0
1994,0
1995,0
1996,0
1997,0
1998,0
1999,0
2000,0
2001,0
2002,0
2003,0
2004,0
2005,0
2006,0
2007,0
2008,0
2009,0
2010,0
2011,0
2012,0
2013,0
2014,0
2015,0
2016,0
2017,0
2018,0
2019,0
2020,0
2021,0
2022,0
2023,0
2024,0
2025,0
2026,0
2027,0
2028,0
2029,0
2030,0
2031,0
2032,0
2033,0
2034,0
2035,0
2036,0
2037,0
2038,0
2039,0
2040,0
2041,0
2042,0
2043,0
2044,0
2045,0
2046,0
2047,0
2048,0
2049,0
2050,0
2051,0
2052,0
2053,0
2054,0
2055,0
2056,0
2057,0
2058,0
2059,0
2060,0
2061,0
2062,0
2063,0
2064,0
2065,0
2066,0
2067,0
2068,0
2069,0
2070,0
2071,0
2072,0
2073,0
2074,0
2075,0
2076,0
2077,0
2078,0
2079,0
2080,0
2081,0
2082,0
2083,0
2084,0
2085,0
2086,0
2087,0
2088,0
2089,0
2090,0
2091,0
2092,0
2093,0
2094,0
2095,0
2096,0
2097,0
2098,0
2099,0
2100,0
2101,0
2102,0
2103,0
2104,0
2105,0
2106,0
2107,0
2108,0
2109,0
2110,0
2111,0
2112,0
2113,0
2114,0
2115,0
2116,0
2117,0
2118,0
2119,0
2120,0
2121,0
2122,0
2123,0
2124,0
2125,0
2126,0
2127,0
2128,0
2129,0
2130,0
2131,0
2132,0
2133,0
2134,0
2135,0
2136,0
2137,0
2138,0
2139,0
2140,0
2141,0
2142,0
2143,0
2144,0
2145,0
2146,0
2147,0
2148,0
2149,0
2150,0
2151,0
2152,0
2153,0
2154,0
2155,0
2156,0
2157,0
2158,0
2159,0
2160,0
2161,0
2162,0
2163,0
2164,0
2165,0
2166,0
2167,0
2168,0
2169,0
2170,0
2171,0
2172,0
2173,0
2174,0
2175,0
2176,0
2177,0
2178,0
2179,0
2180,0
2181,0
2182,0
2183,0
2184,0
2185,0
2186,0
2187,0
2188,0
2189,0
2190,0
2191,0
2192,0
2193,0
2194,0
2195,0
2196,0
2197,0
2198,0
2199,0
2200,0
2201,0
2202,0
2203,0
2204,0
2205,0
2206,0
2207,0
2208,0
2209,0
2210,0
2211,0
2212,0
2213,0
2214,0
2215,0
2216,0
2217,0
2218,0
2219,0
2220,0
2221,0
2222,0
2223,0
2224,0
2225,0
2226,0
2227,0
2228,0
2229,0
2230,0
2231,0
2232,0
2233,0
2234,0
2235,0
2236,0
2237,0
2238,0
2239,0
2240,0
2241,0
2242,0
2243,0
2244,0
2245,0
2246,0
2247,0
2248,0
2249,0
2250,0
2251,0
2252,0
2253,0
2254,0
2255,0
2256,0
2257,0
2258,0
2259,0
2260,0
2261,0
2262,0
2263,0
2264,0
2265,0
2266,0
2267,0
2268,0
2269,0
2270,0
2271,0
2272,0
2273,0
2274,0
2275,0
2276,0
2277,0
2278,0
2279,0
2280,0
2281,0
2282,0
2283,0
2284,0
2285,0
2286,0
2287,0
2288,0
2289,0
2290,0
2291,0
2292,0
2293,0
2294,0
2295,0
2296,0
2297,0
2298,0
2299,0
2300,0
2301,0
2302,0
2303,0
2304,0
2305,0
2306,0
2307,0
2308,0
2309,0
2310,0
2311,0
2312,0
2313,0
2314,0
2315,0
2316,0
2317,0
2318,0
2319,0
2320,0
2321,0
2322,0
2323,0
2324,0
2325,0
2326,0
2327,0
2328,0
2329,0
2330,0
2331,0
2332,0
2333,0
2334,0
2335,0
2336,0
2337,0
2338,0
2339,0
2340,0
2341,0
2342,0
2343,0
2344,0
2345,0
2346,0
2347,0
2348,0
2349,0
2350,0
2351,0
2352,0
2353,0
2354,0
2355,0
2356,0
2357,0
2358,0
2359,0
2360,0
2361,0
2362,0
2363,0
2364,0
2365,0
2366,0
2367,0
2368,0
2369,0
2370,0
2371,0
2372,0
2373,0
2374,0
2375,0
2376,0
2377,0
2378,0
2379,0
2380,0
2381,0
2382,0
2383,0
2384,0
2385,0
2386,0
2387,0
2388,0
2389,0
2390,0
2391,0
2392,0
2393,0
2394,0
2395,0
2396,0
2397,0
2398,0
2399,0
2400,0
2401,0
2402,0
2403,0
2404,0
2405,0
2406,0
2407,0
2408,0
2409,0
2410,0
2411,0
2412,0
2413,0
2414,0
2415,0
2416,0
2417,0
2418,0
2419,0
2420,0
2421,0
2422,0
2423,0
2424,0
2425,0
2426,0
2427,0
2428,0
2429,0
2430,0
2431,0
2432,0
2433,0
2434,0
2435,0
2436,0
2437,0
2438,0
2439,0
2440,0
2441,0
2442,0
2443,0
2444,0
2445,0
2446,0
2447,0
2448,0
2449,0
2450,0
2451,0
2452,0
2453,0
2454,0
2455,0
2456,0
2457,0
2458,0
2459,0
2460,0
2461,0
2462,0
2463,0
2464,0
2465,0
2466,0
2467,0
2468,0
2469,0
2470,0
2471,0
2472,0
2473,0
2474,0
2475,0
2476,0
2477,0
2478,0
2479,0
2480,0
2481,0
2482,0
2483,0
2484,0
2485,0
2486,0
2487,0
2488,0
2489,0
2490,0
2491,0
2492,0
2493,0
2494,0
2495,0
2496,0
2497,0
2498,0
2499,0
2500,0
2501,0
2502,0
2503,0
2504,0
2505,0
2506,0
2507,0
2508,0
2509,0
2510,0
2511,0
2512,0
2513,0
2514,0
2515,0
2516,0
2517,0
2518,0
2519,0
2520,0
2521,0
2522,0
2523,0
2524,0
2525,0
2526,0
2527,0
2528,0
2529,0
2530,0
2531,0
2532,0
2533,0
2534,0
2535,0
2536,0
2537,0
2538,0
2539,0
2540,0
2541,0
2542,0
2543,0
2544,0
2545,0
2546,0
2547,0
2548,0
2549,0
2550,0
2551,0
2552,0
2553,0
2554,0
2555,0
2556,0
2557,0
2558,0
2559,0
2560,0
2561,0
2562,0
2563,0
2564,0
2565,0
2566,0
2567,0
2568,0
2569,0
2570,0
2571,0
2572,0
2573,0
2574,0
2575,0
2576,0
2577,0
2578,0
2579,0
2580,0
2581,0
2582,0
2583,0
2584,0
2585,0
2586,0
2587,0
2588,0
2589,0
2590,0
2591,0
2592,0
2593,0
2594,0
2595,0
2596,0
2597,0
2598,0
2599,0
2600,0
2601,0
2602,0
2603,0
2604,0
2605,0
2606,0
2607,0
2608,0
2609,0
2610,0
2611,0
2612,0
2613,0
2614,0
2615,0
2616,0
2617,0
2618,0
2619,0
2620,0
2621,0
2622,0
2623,0
2624,0
2625,0
2626,0
2627,0
2628,0
2629,0
2630,0
2631,0
2632,0
2633,0
2634,0
2635,0
2636,0
2637,0
2638,0
2639,0
2640,0
2641,0
2642,0
2643,0
2644,0
2645,0
2646,0
2647,0
2648,0
2649,0
2650,0
2651,0
2652,0
2653,0
2654,0
2655,0
2656,0
2657,0
2658,0
2659,0
2660,0
2661,0
2662,0
2663,0
2664,0
2665,0
2666,0
2667,0
2668,0
2669,0
2670,0
2671,0
2672,0
2673,0
2674,0
2675,0
2676,0
2677,0
2678,0
2679,0
2680,0
2681,0
2682,0
2683,0
2684,0
2685,0
2686,0
2687,0
2688,0
2689,0
2690,0
2691,0
2692,0
2693,0
2694,0
2695,0
2696,0
2697,0
2698,0
2699,0
2700,0
2701,0
2702,0
2703,0
2704,0
2705,0
2706,0
2707,0
2708,0
2709,0
2710,0
2711,0
2712,0
2713,0
2714,0
2715,0
2716,0
2717,0
2718,0
2719,0
2720,0
2721,0
2722,0
2723,0
2724,0
2725,0
2726,0
2727,0
2728,0
2729,0
2730,0
2731,0
2732,0
2733,0
2734,0
2735,0
2736,0
2737,0
2738,0
2739,0
2740,0
2741,0
2742,0
2743,0
2744,0
2745,0
2746,0
2747,0
2748,0
2749,0
2750,0
2751,0
2752,0
2753,0
2754,0
2755,0
2756,0
2757,0
2758,0
2759,0
2760,0
2761,0
2762,0
2763,0
2764,0
2765,0
2766,0
2767,0
2768,0
2769,0
2770,0
2771,0
2772,0
2773,0
2774,0
2775,0
2776,0
2777,0
2778,0
2779,0
2780,0
2781,0
2782,0
2783,0
2784,0
2785,0
2786,0
2787,0
2788,0
2789,0
2790,0
2791,0
2792,0
2793,0
2794,0
2795,0
2796,0
2797,0
2798,0
2799,0
2800,0
2801,0
2802,0
2803,0
2804,0
2805,0
2806,0
2807,0
2808,0
2809,0
2810,0
2811,0
2812,0
2813,0
2814,0
2815,0
2816,0
2817,0
2818,0
2819,0
2820,0
2821,0
2822,0
2823,0
2824,0
2825,0
2826,0
2827,0
2828,0
2829,0
2830,0
2831,0
2832,0
2833,0
2834,0
2835,0
2836,0
2837,0
2838,0
2839,0
2840,0
2841,0
2842,0
2843,0
2844,0
2845,0
2846,0
2847,0
2848,0
2849,0
2850,0
2851,0
2852,0
2853,0
2854,0
2855,0
2856,0
2857,0
2858,0
2859,0
2860,0
2861,0
2862,0
2863,0
2864,0
2865,0
2866,0
2867,0
2868,0
2869,0
2870,0
2871,0
2872,0
2873,0
2874,0
2875,0
2876,0
2877,0
2878,0
2879,0
2880,0
2881,0
2882,0
2883,0
2884,0
2885,0
2886,0
2887,0
2888,0
2889,0
2890,0
2891,0
2892,0
2893,0
2894,0
2895,0
2896,0
2897,0
2898,0
2899,0
2900,0
2901,0
2902,0
2903,0
2904,0
2905,0
2906,0
2907,0
2908,0
2909,0
2910,0
2911,0
2912,0
2913,0
2914,0
2915,0
2916,0
2917,0
2918,0
2919,0
2920,0
2921,0
2922,0
2923,0
2924,0
2925,0
2926,0
2927,0
2928,0
2929,0
2930,0
2931,0
2932,0
2933,0
2934,0
2935,0
2936,0
2937,0
2938,0
2939,0
2940,0
2941,0
2942,0
2943,0
2944,0
2945,0
2946,0
2947,0
2948,0
2949,0
2950,0
2951,0
2952,0
2953,0
2954,0
2955,0
2956,0
2957,0
2958,0
2959,0
2960,0
2961,0
2962,0
2963,0
2964,0
2965,0
2966,0
2967,0
2968,0
2969,0
2970,0
2971,0
2972,0
2973,0
2974,0
2975,0
2976,0
2977,0
2978,0
2979,0
2980,0
2981,0
2982,0
2983,0
2984,0
2985,0
2986,0
2987,0
2988,0
2989,0
2990,0
2991,0
2992,0
2993,0
2994,0
2995,0
2996,0
2997,0
2998,0
2999,0
3000,0
3001,0
3002,0
3003,0
3004,0
3005,0
3006,0
3007,0
3008,0
3009,0
3010,0
3011,0
3012,0
3013,0
3014,0
3015,0
3016,0
3017,0
3018,0
3019,0
3020,0
3021,0
3022,0
3023,0
3024,0
3025,0
3026,0
3027,0
3028,0
3029,0
3030,0
3031,0
3032,0
3033,0
3034,0
3035,0
3036,0
3037,0
3038,0
3039,0
3040,0
3041,0
3042,0
3043,0
3044,0
3045,0
3046,0
3047,0
3048,0
3049,0
3050,0
3051,0
3052,0
3053,0
3054,0
3055,0
3056,0
3057,0
3058,0
3059,0
3060,0
3061,0
3062,0
3063,0
3064,0
3065,0
3066,0
3067,0
3068,0
3069,0
3070,0
3071,0
3072,0
3073,0
3074,0
3075,0
3076,0
3077,0
3078,0
3079,0
3080,0
3081,0
3082,0
3083,0
3084,0
3085,0
3086,0
3087,0
3088,0
3089,0
3090,0
3091,0
3092,0
3093,0
3094,0
3095,0
3096,0
3097,0
3098,0
3099,0
3100,0
3101,0
3102,0
3103,0
3104,0
3105,0
3106,0
3107,0
3108,0
3109,0
3110,0
3111,0
3112,0
3113,0
3114,0
3115,0
3116,0
3117,0
3118,0
3119,0
3120,0
3121,0
3122,0
3123,0
3124,0
3125,0
3126,0
3127,0
3128,0
3129,0
3130,0
3131,0
3132,0
3133,0
3134,0
3135,0
3136,0
3137,0
3138,0
3139,0
3140,0
3141,0
3142,0
3143,0
3144,0
3145,0
3146,0
3147,0
3148,0
3149,0
3150,0
3151,0
3152,0
3153,0
3154,0
3155,0
3156,0
3157,0
3158,0
3159,0
3160,0
3161,0
3162,0
3163,0
3164,0
3165,0
3166,0
3167,0
3168,0
3169,0
3170,0
3171,0
3172,0
3173,0
3174,0
3175,0
3176,0
3177,0
3178,0
3179,0
3180,0
3181,0
3182,0
3183,0
3184,0
3185,0
3186,0
3187,0
3188,0
3189,0
3190,0
3191,0
3192,0
3193,0
3194,0
3195,0
3196,0
3197,0
3198,0
3199,0
3200,0
3201,0
3202,0
3203,0
3204,0
3205,0
3206,0
3207,0
3208,0
3209,0
3210,0
3211,0
3212,0
3213,0
3214,0
3215,0
3216,0
3217,0
3218,0
3219,0
3220,0
3221,0
3222,0
3223,0
3224,0
3225,0
3226,0
3227,0
3228,0
3229,0
3230,0
3231,0
3232,0
3233,0
3234,0
3235,0
3236,0
3237,0
3238,0
3239,0
3240,0
3241,0
3242,0
3243,0
3244,0
3245,0
3246,0
3247,0
3248,0
3249,0
3250,0
3251,0
3252,0
3253,0
3254,0
3255,0
3256,0
3257,0
3258,0
3259,0
3260,0
3261,0
3262,0
3263,0
3264,0
3265,0
3266,0
3267,0
3268,0
3269,0
3270,0
3271,0
3272,0
3273,0
3274,0
3275,0
3276,0
3277,0
3278,0
3279,0
3280,0
3281,0
3282,0
3283,0
3284,0
3285,0
3286,0
3287,0
3288,0
3289,0
3290,0
3291,0
3292,0
3293,0
3294,0
3295,0
3296,0
3297,0
3298,0
3299,0
3300,0
3301,0
3302,0
3303,0
3304,0
3305,0
3306,0
3307,0
3308,0
3309,0
3310,0
3311,0
3312,0
3313,0
3314,0
3315,0
3316,0
3317,0
3318,0
3319,0
3320,0
3321,0
3322,0
3323,0
3324,0
3325,0
3326,0
3327,0
3328,0
3329,0
3330,0
3331,0
3332,0
3333,0
3334,0
3335,1
3336,0
3337,0
3338,0
3339,0
3340,0
3341,0
3342,0
3343,0
3344,0
3345,0
3346,0
3347,0
3348,0
3349,0
3350,0
3351,0
3352,0
3353,0
3354,0
3355,0
3356,0
3357,0
3358,0
3359,0
3360,0
3361,0
3362,0
3363,0
3364,0
3365,0
3366,0
3367,0
3368,0
3369,0
3370,0
3371,0
3372,0
3373,0
3374,0
3375,0
3376,0
3377,0
3378,0
3379,0
3380,0
3381,0
3382,0
3383,0
3384,0
3385,0
3386,0
3387,0
3388,0
3389,0
3390,0
3391,0
3392,0
3393,0
3394,0
3395,0
3396,0
3397,0
3398,0
3399,0
3400,0
3401,0
3402,0
3403,0
3404,0
3405,0
3406,0
3407,0
3408,0
3409,0
3410,0
3411,0
3412,0
3413,0
3414,0
3415,0
3416,0
3417,0
3418,0
3419,0
3420,0
3421,0
3422,0
3423,0
3424,0
3425,0
3426,0
3427,0
3428,0
3429,0
3430,0
3431,0
3432,0
3433,0
3434,0
3435,0
3436,0
3437,0
3438,0
3439,0
3440,0
3441,0
3442,0
3443,0
3444,0
3445,0
3446,0
3447,0
3448,0
3449,0
3450,0
3451,0
3452,0
3453,0
3454,0
3455,0
3456,0
3457,0
3458,0
3459,0
3460,0
3461,0
3462,0
3463,0
3464,0
3465,0
3466,0
3467,0
3468,0
3469,0
3470,0
3471,0
3472,0
3473,0
3474,0
3475,0
3476,0
3477,0
3478,0
3479,0
3480,0
3481,0
3482,0
3483,0
3484,0
3485,0
3486,0
3487,0
3488,0
3489,0
3490,0
3491,0
3492,0
3493,0
3494,0
3495,0
3496,0
3497,0
3498,0
3499,0
3500,0
3501,0
3502,0
3503,0
3504,0
3505,0
3506,0
3507,0
3508,0
3509,0
3510,0
3511,0
3512,0
3513,0
3514,0
3515,0
3516,0
3517,0
3518,0
3519,0
3520,0
3521,0
3522,0
3523,0
3524,0
3525,0
3526,0
3527,0
3528,0
3529,0
3530,0
3531,0
3532,0
3533,0
3534,0
3535,0
3536,0
3537,0
3538,0
3539,0
3540,0
3541,0
3542,0
3543,0
3544,0
3545,0
3546,0
3547,0
3548,0
3549,0
3550,0
3551,0
3552,0
3553,0
3554,0
3555,0
3556,0
3557,0
3558,0
3559,0
3560,0
3561,0
3562,0
3563,0
3564,0
3565,0
3566,0
3567,0
3568,0
3569,0
3570,0
3571,0
3572,0
3573,0
3574,0
3575,0
3576,0
3577,0
3578,0
3579,0
3580,0
3581,0
3582,0
3583,0
3584,0
3585,0
3586,0
3587,0
3588,0
3589,0
3590,0
3591,0
3592,0
3593,0
3594,0
3595,0
3596,0
3597,0
3598,0
3599,0
3600,0
3601,0
3602,0
3603,0
3604,0
3605,0
3606,0
3607,0
3608,0
3609,0
3610,0
3611,0
3612,0
3613,0
3614,0
3615,0
3616,0
3617,0
3618,0
3619,0
3620,0
3621,0
3622,0
3623,0
3624,0
3625,0
3626,0
3627,0
3628,0
3629,0
3630,0
3631,0
3632,0
3633,0
3634,0
3635,0
3636,0
3637,0
3638,0
3639,0
3640,0
3641,0
3642,0
3643,0
3644,0
3645,0
3646,0
3647,0
3648,0
3649,0
3650,0
3651,0
3652,0
3653,0
3654,0
3655,0
3656,0
3657,0
3658,0
3659,0
3660,0
3661,0
3662,0
3663,0
3664,0
3665,0
3666,0
3667,0
3668,0
3669,0
3670,0
3671,0
3672,0
3673,0
3674,0
3675,0
3676,0
3677,0
3678,0
3679,0
3680,0
3681,0
3682,0
3683,0
3684,0
3685,0
3686,0
3687,0
3688,0
3689,0
3690,0
3691,0
3692,0
3693,0
3694,0
3695,0
3696,0
3697,0
3698,0
3699,0
3700,0
3701,0
3702,0
3703,0
3704,0
3705,0
3706,0
3707,0
3708,0
3709,0
3710,0
3711,0
3712,0
3713,0
3714,0
3715,0
3716,0
3717,0
3718,0
3719,0
3720,0
3721,0
3722,0
3723,0
3724,0
3725,0
3726,0
3727,0
3728,0
3729,0
3730,0
3731,0
3732,0
3733,0
3734,0
3735,0
3736,0
3737,0
3738,0
3739,0
3740,0
3741,0
3742,0
3743,0
3744,0
3745,0
3746,0
3747,0
3748,0
3749,0
3750,0
3751,0
3752,0
3753,0
3754,0
3755,0
3756,0
3757,0
3758,0
3759,0
3760,0
3761,0
3762,0
3763,0
3764,0
3765,0
3766,0
3767,0
3768,0
3769,0
3770,0
3771,0
3772,0
3773,0
3774,0
3775,0
3776,0
3777,0
3778,0
3779,0
3780,0
3781,0
3782,0
3783,0
3784,0
3785,0
3786,0
3787,0
3788,0
3789,0
3790,0
3791,0
3792,0
3793,0
3794,0
3795,0
3796,0
3797,0
3798,0
3799,0
3800,0
3801,0
3802,0
3803,0
3804,0
3805,0
3806,0
3807,0
3808,0
3809,0
3810,0
3811,0
3812,0
3813,0
3814,0
3815,0
3816,0
3817,0
3818,0
3819,0
3820,0
3821,0
3822,0
3823,0
3824,0
3825,0
3826,0
3827,0
3828,0
3829,0
3830,0
3831,0
3832,0
3833,0
3834,0
3835,0
3836,0
3837,0
3838,0
3839,0
3840,0
3841,0
3842,0
3843,0
3844,0
3845,0
3846,0
3847,0
3848,0
3849,0
3850,0
3851,0
3852,0
3853,0
3854,0
3855,0
3856,0
3857,0
3858,0
3859,0
3860,0
3861,0
3862,0
3863,0
3864,0
3865,0
3866,0
3867,0
3868,0
3869,0
3870,0
3871,0
3872,0
3873,0
3874,0
3875,0
3876,0
3877,0
3878,0
3879,0
3880,0
3881,0
3882,0
3883,0
3884,0
3885,0
3886,0
3887,0
3888,0
3889,0
3890,0
3891,0
3892,0
3893,0
3894,0
3895,0
3896,0
3897,0
3898,0
3899,0
3900,0
3901,0
3902,0
3903,0
3904,0
3905,0
3906,0
3907,0
3908,0
3909,0
3910,0
3911,0
3912,0
3913,0
3914,0
3915,0
3916,0
3917,0
3918,0
3919,0
3920,0
3921,0
3922,0
3923,0
3924,0
3925,0
3926,0
3927,0
3928,0
3929,0
3930,0
3931,0
3932,0
3933,0
3934,0
3935,0
3936,0
3937,0
3938,0
3939,0
3940,0
3941,0
3942,0
3943,0
3944,0
3945,0
3946,0
3947,0
3948,0
3949,0
3950,0
3951,0
3952,0
3953,0
3954,0
3955,0
3956,0
3957,0
3958,0
3959,0
3960,0
3961,0
3962,0
3963,0
3964,0
3965,0
3966,0
3967,0
3968,0
3969,0
3970,0
3971,0
3972,0
3973,0
3974,0
3975,0
3976,0
3977,0
3978,0
3979,0
3980,0
3981,0
3982,0
3983,0
3984,0
3985,0
3986,0
3987,0
3988,0
3989,0
3990,0
3991,0
3992,0
3993,0
3994,0
3995,0
3996,0
3997,0
3998,0
3999,0
4000,0
4001,0
4002,0
4003,0
4004,0
4005,0
4006,0
4007,0
4008,0
4009,0
4010,0
4011,0
4012,0
4013,0
4014,0
4015,0
4016,0
4017,0
4018,0
4019,0
4020,0
4021,0
4022,0
4023,0
4024,0
4025,0
4026,0
4027,0
4028,0
4029,0
4030,0
4031,0
4032,0
4033,0
4034,0
4035,0
4036,0
4037,0
4038,0
4039,0
4040,0
4041,0
4042,0
4043,0
4044,0
4045,0
4046,0
4047,0
4048,0
4049,0
4050,0
4051,0
4052,0
4053,0
4054,0
4055,0
4056,0
4057,0
4058,0
4059,0
4060,0
4061,0
4062,0
4063,0
4064,0
4065,0
4066,0
4067,0
4068,0
4069,0
4070,0
4071,0
4072,0
4073,0
4074,0
4075,0
4076,0
4077,0
4078,0
4079,0
4080,0
4081,0
4082,0
4083,0
4084,0
4085,0
4086,0
4087,0
4088,0
4089,0
4090,0
4091,0
4092,0
4093,0
4094,0
4095,0
4096,0
4097,0
4098,0
4099,0
4100,0
4101,0
4102,0
4103,0
4104,0
4105,0
4106,0
4107,0
4108,0
4109,0
4110,0
4111,0
4112,0
4113,0
4114,0
4115,0
4116,0
4117,0
4118,0
4119,0
4120,0
4121,0
4122,0
4123,0
4124,0
4125,0
4126,0
4127,0
4128,0
4129,0
4130,0
4131,0
4132,0
4133,0
4134,0
4135,0
4136,0
4137,0
4138,0
4139,0
4140,0
4141,0
4142,0
4143,0
4144,0
4145,0
4146,0
4147,0
4148,0
4149,0
4150,0
4151,0
4152,0
4153,0
4154,0
4155,0
4156,0
4157,0
4158,0
4159,0
4160,0
4161,0
4162,0
4163,0
4164,0
4165,0
4166,0
4167,0
4168,0
4169,0
4170,0
4171,0
4172,0
4173,0
4174,0
4175,0
4176,0
4177,0
4178,0
4179,0
4180,0
4181,0
4182,0
4183,0
4184,0
4185,0
4186,0
4187,0
4188,0
4189,0
4190,0
4191,0
4192,0
4193,0
4194,0
4195,0
4196,0
4197,0
4198,0
4199,0
4200,0
4201,0
4202,0
4203,0
4204,0
4205,0
4206,0
4207,0
4208,0
4209,0
4210,0
4211,0
4212,0
4213,0
4214,0
4215,0
4216,0
4217,0
4218,0
4219,0
4220,0
4221,0
4222,0
4223,0
4224,0
4225,0
4226,0
4227,0
4228,0
4229,0
4230,0
4231,0
4232,0
4233,0
4234,0
4235,0
4236,0
4237,0
4238,0
4239,0
4240,0
4241,0
4242,0
4243,0
4244,0
4245,0
4246,0
4247,0
4248,0
4249,0
4250,0
4251,0
4252,0
4253,0
4254,0
4255,0
4256,0
4257,0
4258,0
4259,0
4260,0
4261,0
4262,0
4263,0
4264,0
4265,0
4266,0
4267,0
4268,0
4269,0
4270,0
4271,0
4272,0
4273,0
4274,0
4275,0
4276,0
4277,0
4278,0
4279,0
4280,0
4281,0
4282,0
4283,0
4284,0
4285,0
4286,0
4287,0
4288,0
4289,0
4290,0
4291,0
4292,0
4293,0
4294,0
4295,0
4296,0
4297,0
4298,0
4299,0
4300,0
4301,0
4302,0
4303,0
4304,0
4305,0
4306,0
4307,0
4308,0
4309,0
4310,0
4311,0
4312,0
4313,0
4314,0
4315,0
4316,0
4317,0
4318,0
4319,0
4320,0
4321,0
4322,0
4323,0
4324,0
4325,0
4326,0
4327,0
4328,0
4329,0
4330,0
4331,0
4332,0
4333,0
4334,0
4335,0
4336,0
4337,0
4338,0
4339,0
4340,0
4341,0
4342,0
4343,0
4344,0
4345,0
4346,0
4347,0
4348,0
4349,0
4350,0
4351,0
4352,0
4353,0
4354,0
4355,0
4356,0
4357,0
4358,0
4359,0
4360,0
4361,0
4362,0
4363,0
4364,0
4365,0
4366,0
4367,0
4368,0
4369,0
4370,0
4371,0
4372,0
4373,0
4374,0
4375,0
4376,0
4377,0
4378,0
4379,0
4380,0
4381,0
4382,0
4383,0
4384,0
4385,0
4386,0
4387,0
4388,0
4389,0
4390,0
4391,0
4392,0
4393,0
4394,0
4395,0
4396,0
4397,0
4398,0
4399,0
4400,0
4401,0
4402,0
4403,0
4404,0
4405,0
4406,0
4407,0
4408,0
4409,0
4410,0
4411,0
4412,0
4413,0
4414,0
4415,0
4416,0
4417,0
4418,0
4419,0
4420,0
4421,0
4422,0
4423,0
4424,0
4425,0
4426,0
4427,0
4428,0
4429,0
4430,0
4431,0
4432,0
4433,0
4434,0
4435,0
4436,0
4437,0
4438,0
4439,0
4440,0
4441,0
4442,0
4443,0
4444,0
4445,0
4446,0
4447,0
4448,0
4449,0
4450,0
4451,0
4452,0
4453,0
4454,0
4455,0
4456,0
4457,0
4458,0
4459,0
4460,0
4461,0
4462,0
4463,0
4464,0
4465,0
4466,0
4467,0
4468,0
4469,0
4470,0
4471,0
4472,0
4473,0
4474,0
4475,0
4476,0
4477,0
4478,0
4479,0
4480,0
4481,0
4482,0
4483,0
4484,0
4485,0
4486,0
4487,0
4488,0
4489,0
4490,0
4491,0
4492,0
4493,0
4494,0
4495,0
4496,0
4497,0
4498,0
4499,0
4500,0
4501,0
4502,0
4503,0
4504,0
4505,0
4506,0
4507,0
4508,0
4509,0
4510,0
4511,0
4512,0
4513,0
4514,0
4515,0
4516,0
4517,0
4518,0
4519,0
4520,0
4521,0
4522,0
4523,0
4524,0
4525,0
4526,0
4527,0
4528,0
4529,0
4530,0
4531,0
4532,0
4533,0
4534,0
4535,0
4536,0
4537,0
4538,0
4539,0
4540,0
4541,0
4542,0
4543,0
4544,0
4545,0
4546,0
4547,0
4548,0
4549,0
4550,0
4551,0
4552,0
4553,0
4554,0
4555,0
4556,0
4557,0
4558,0
4559,0
4560,0
4561,0
4562,0
4563,0
4564,0
4565,0
4566,0
4567,0
4568,0
4569,0
4570,0
4571,0
4572,0
4573,0
4574,0
4575,0
4576,0
4577,0
4578,0
4579,0
4580,0
4581,0
4582,0
4583,0
4584,0
4585,0
4586,0
4587,0
4588,0
4589,0
4590,0
4591,0
4592,0
4593,0
4594,0
4595,0
4596,0
4597,0
4598,0
4599,0
4600,0
4601,0
4602,0
4603,0
4604,0
4605,0
4606,0
4607,0
4608,0
4609,0
4610,0
4611,0
4612,0
4613,0
4614,0
4615,0
4616,0
4617,0
4618,0
4619,0
4620,0
4621,0
4622,0
4623,0
4624,0
4625,0
4626,0
4627,0
4628,0
4629,0
4630,0
4631,0
4632,0
4633,0
4634,0
4635,0
4636,0
4637,0
4638,0
4639,0
4640,0
4641,0
4642,0
4643,0
4644,0
4645,0
4646,0
4647,0
4648,0
4649,0
4650,0
4651,0
4652,0
4653,0
4654,0
4655,0
4656,0
4657,0
4658,0
4659,0
4660,0
4661,0
4662,0
4663,0
4664,0
4665,0
4666,0
4667,0
4668,0
4669,0
4670,0
4671,0
4672,0
4673,0
4674,0
4675,0
4676,0
4677,0
4678,0
4679,0
4680,0
4681,0
4682,0
4683,0
4684,0
4685,0
4686,0
4687,0
4688,0
4689,0
4690,0
4691,0
4692,0
4693,0
4694,0
4695,0
4696,0
4697,0
4698,0
4699,0
4700,0
4701,0
4702,0
4703,0
4704,0
4705,0
4706,0
4707,0
4708,0
4709,0
4710,0
4711,0
4712,0
4713,0
4714,0
4715,0
4716,0
4717,0
4718,0
4719,0
4720,0
4721,0
4722,0
4723,0
4724,0
4725,0
4726,0
4727,0
4728,0
4729,0
4730,0
4731,0
4732,0
4733,0
4734,0
4735,0
4736,0
4737,0
4738,0
4739,0
4740,0
4741,0
4742,0
4743,0
4744,0
4745,0
4746,0
4747,0
4748,0
4749,0
4750,0
4751,0
4752,0
4753,0
4754,0
4755,0
4756,0
4757,0
4758,0
4759,0
4760,0
4761,0
4762,0
4763,0
4764,0
4765,0
4766,0
4767,0
4768,0
4769,0
4770,0
4771,0
4772,0
4773,0
4774,0
4775,0
4776,0
4777,0
4778,0
4779,0
4780,0
4781,0
4782,0
4783,0
4784,0
4785,0
4786,0
4787,0
4788,0
4789,0
4790,0
4791,0
4792,0
4793,0
4794,0
4795,0
4796,0
4797,0
4798,0
4799,0
4800,0
4801,0
4802,0
4803,0
4804,0
4805,0
4806,0
4807,0
4808,0
4809,0
4810,0
4811,0
4812,0
4813,0
4814,0
4815,0
4816,0
4817,0
4818,0
4819,0
4820,0
4821,0
4822,0
4823,0
4824,0
4825,0
4826,0
4827,0
4828,0
4829,0
4830,0
4831,0
4832,0
4833,0
4834,0
4835,0
4836,0
4837,0
4838,0
4839,0
4840,0
4841,0
4842,0
4843,0
4844,0
4845,0
4846,0
4847,0
4848,0
4849,0
4850,0
4851,0
4852,0
4853,0
4854,0
4855,0
4856,0
4857,0
4858,0
4859,0
4860,0
4861,0
4862,0
4863,0
4864,0
4865,0
4866,0
4867,0
4868,0
4869,0
4870,0
4871,0
4872,0
4873,0
4874,0
4875,0
4876,0
4877,0
4878,0
4879,0
4880,0
4881,0
4882,0
4883,0
4884,0
4885,0
4886,0
4887,0
4888,0
4889,0
4890,0
4891,0
4892,0
4893,0
4894,0
4895,0
4896,0
4897,0
4898,0
4899,0
4900,0
4901,0
4902,0
4903,0
4904,0
4905,0
4906,0
4907,0
4908,0
4909,0
4910,0
4911,0
4912,0
4913,0
4914,0
4915,0
4916,0
4917,0
4918,0
4919,0
4920,0
4921,0
4922,0
4923,0
4924,0
4925,0
4926,0
4927,0
4928,0
4929,0
4930,0
4931,0
4932,0
4933,0
4934,0
4935,0
4936,0
4937,0
4938,0
4939,0
4940,0
4941,0
4942,0
4943,0
4944,0
4945,0
4946,0
4947,0
4948,0
4949,0
4950,0
4951,0
4952,0
4953,0
4954,0
4955,0
4956,0
4957,0
4958,0
4959,0
4960,0
4961,0
4962,0
4963,0
4964,0
4965,0
4966,0
4967,0
4968,0
4969,0
4970,0
4971,0
4972,0
4973,0
4974,0
4975,0
4976,0
4977,0
4978,0
4979,0
4980,0
4981,0
4982,0
4983,0
4984,0
4985,0
4986,0
4987,0
4988,0
4989,0
4990,0
4991,0
4992,0
4993,0
4994,0
4995,0
4996,0
4997,0
4998,0
4999,0
5000,0
5001,0
5002,0
5003,0
5004,0
5005,0
5006,0
5007,0
5008,0
5009,0
5010,0
5011,0
5012,0
5013,0
5014,0
5015,0
5016,0
5017,0
5018,0
5019,0
5020,0
5021,0
5022,0
5023,0
5024,0
5025,0
5026,0
5027,0
5028,0
5029,0
5030,0
5031,0
5032,0
5033,0
5034,0
5035,0
5036,0
5037,0
5038,0
5039,0
5040,0
5041,0
5042,0
5043,0
5044,0
5045,0
5046,0
5047,0
5048,0
5049,0
5050,0
5051,0
5052,0
5053,0
5054,0
5055,0
5056,0
5057,0
5058,0
5059,0
5060,0
5061,0
5062,0
5063,0
5064,0
5065,0
5066,0
5067,0
5068,0
5069,0
5070,0
5071,0
5072,0
5073,0
5074,0
5075,0
5076,0
5077,0
5078,0
5079,0
5080,0
5081,0
5082,0
5083,0
5084,0
5085,0
5086,0
5087,0
5088,0
5089,0
5090,0
5091,0
5092,0
5093,0
5094,0
5095,0
5096,0
5097,0
5098,0
5099,0
5100,0
5101,0
5102,0
5103,0
5104,0
5105,0
5106,0
5107,0
5108,0
5109,0
5110,0
5111,0
5112,0
5113,0
5114,0
5115,0
5116,0
5117,0
5118,0
5119,0
5120,0
5121,0
5122,0
5123,0
5124,0
5125,0
5126,0
5127,0
5128,0
5129,0
5130,0
5131,0
5132,0
5133,0
5134,0
5135,0
5136,0
5137,0
5138,0
5139,0
5140,0
5141,0
5142,0
5143,0
5144,0
5145,0
5146,0
5147,0
5148,0
5149,0
5150,0
5151,0
5152,0
5153,0
5154,0
5155,0
5156,0
5157,0
5158,0
5159,0
5160,0
5161,0
5162,0
5163,0
5164,0
5165,0
5166,0
5167,0
5168,0
5169,0
5170,0
5171,0
5172,0
5173,0
5174,0
5175,0
5176,0
5177,0
5178,0
5179,0
5180,0
5181,0
5182,0
5183,0
5184,0
5185,0
5186,0
5187,0
5188,0
5189,0
5190,0
5191,0
5192,0
5193,0
5194,0
5195,0
5196,0
5197,0
5198,0
5199,0
5200,0
5201,0
5202,0
5203,0
5204,0
5205,0
5206,0
5207,0
5208,0
5209,0
5210,0
5211,0
5212,0
5213,0
5214,0
5215,0
5216,0
5217,0
5218,0
5219,0
5220,0
5221,0
5222,0
5223,0
5224,0
5225,0
5226,0
5227,0
5228,0
5229,0
5230,0
5231,0
5232,0
5233,0
5234,0
5235,0
5236,0
5237,0
5238,0
5239,0
5240,0
5241,0
5242,0
5243,0
5244,0
5245,0
5246,0
5247,0
5248,0
5249,0
5250,0
5251,0
5252,0
5253,0
5254,0
5255,0
5256,0
5257,0
5258,0
5259,0
5260,0
5261,0
5262,0
5263,0
5264,0
5265,0
5266,0
5267,0
5268,0
5269,0
5270,0
5271,0
5272,0
5273,0
5274,0
5275,0
5276,0
5277,0
5278,0
5279,0
5280,0
5281,0
5282,0
5283,0
5284,0
5285,0
5286,0
5287,0
5288,0
5289,0
5290,0
5291,0
5292,0
5293,0
5294,0
5295,0
5296,0
5297,0
5298,0
5299,0
5300,0
5301,0
5302,0
5303,0
5304,0
5305,0
5306,0
5307,0
5308,0
5309,0
5310,0
5311,0
5312,0
5313,0
5314,0
5315,0
5316,0
5317,0
5318,0
5319,0
5320,0
5321,0
5322,0
5323,0
5324,0
5325,0
5326,0
5327,0
5328,0
5329,0
5330,0
5331,0
5332,0
5333,0
5334,0
5335,0
5336,0
5337,0
5338,0
5339,0
5340,0
5341,0
5342,0
5343,0
5344,0
5345,0
5346,0
5347,0
5348,0
5349,0
5350,0
5351,0
5352,0
5353,0
5354,0
5355,0
5356,0
5357,0
5358,0
5359,0
5360,0
5361,0
5362,0
5363,0
5364,0
5365,0
5366,0
5367,0
5368,0
5369,0
5370,0
5371,0
5372,0
5373,0
5374,0
5375,0
5376,0
5377,0
5378,0
5379,0
5380,0
5381,0
5382,0
5383,0
5384,0
5385,0
5386,0
5387,0
5388,0
5389,0
5390,0
5391,0
5392,0
5393,0
5394,0
5395,0
5396,0
5397,0
5398,0
5399,0
5400,0
5401,0
5402,0
5403,0
5404,0
5405,0
5406,0
5407,0
5408,0
5409,0
5410,0
5411,0
5412,0
5413,0
5414,0
5415,0
5416,0
5417,0
5418,20
5419,0
5420,0
5421,0
5422,0
5423,0
5424,0
5425,0
5426,0
5427,0
5428,0
5429,0
5430,0
5431,0
5432,0
5433,0
5434,0
5435,0
5436,0
5437,0
5438,0
5439,0
5440,0
5441,0
5442,0
5443,0
5444,0
5445,0
5446,0
5447,0
5448,0
5449,0
5450,0
5451,0
5452,0
5453,0
5454,0
5455,0
5456,0
5457,0
5458,0
5459,0
5460,0
5461,0
5462,0
5463,0
5464,0
5465,0
5466,0
5467,0
5468,0
5469,0
5470,0
5471,0
5472,0
5473,0
5474,0
5475,0
5476,0
5477,0
5478,0
5479,0
5480,0
5481,0
5482,0
5483,0
5484,0
5485,0
5486,0
5487,0
5488,0
5489,0
5490,0
5491,0
5492,0
5493,0
5494,0
5495,0
5496,0
5497,0
5498,0
5499,0
5500,0
5501,0
5502,0
5503,0
5504,0
5505,0
5506,0
5507,0
5508,0
5509,0
5510,0
5511,0
5512,0
5513,0
5514,0
5515,0
5516,0
5517,0
5518,0
5519,0
5520,0
5521,0
5522,0
5523,0
5524,0
5525,0
5526,0
5527,0
5528,0
5529,0
5530,0
5531,0
5532,0
5533,0
5534,0
5535,0
5536,0
5537,0
5538,0
5539,0
5540,0
5541,0
5542,0
5543,0
5544,0
5545,0
5546,0
5547,0
5548,0
5549,0
5550,0
5551,0
5552,0
5553,0
5554,0
5555,0
5556,0
5557,0
5558,0
5559,0
5560,0
5561,0
5562,0
5563,0
5564,0
5565,0
5566,0
5567,0
5568,0
5569,0
5570,0
5571,0
5572,0
5573,0
5574,0
5575,0
5576,0
5577,0
5578,0
5579,0
5580,0
5581,0
5582,0
5583,0
5584,0
5585,0
5586,0
5587,0
5588,0
5589,0
5590,0
5591,0
5592,0
5593,0
5594,0
5595,0
5596,0
5597,0
5598,0
5599,0
5600,0
5601,0
5602,0
5603,0
5604,0
5605,0
5606,0
5607,0
5608,0
5609,0
5610,0
5611,0
5612,0
5613,0
5614,0
5615,0
5616,0
5617,0
5618,0
5619,0
5620,0
5621,0
5622,0
5623,0
5624,0
5625,0
5626,0
5627,0
5628,0
5629,0
5630,0
5631,0
5632,0
5633,0
5634,0
5635,0
5636,0
5637,0
5638,0
5639,0
5640,0
5641,0
5642,0
5643,0
5644,0
5645,0
5646,0
5647,0
5648,0
5649,0
5650,0
5651,0
5652,0
5653,0
5654,0
5655,0
5656,0
5657,0
5658,0
5659,0
5660,0
5661,0
5662,0
5663,0
5664,0
5665,0
5666,0
5667,0
5668,0
5669,0
5670,0
5671,0
5672,0
5673,0
5674,0
5675,0
5676,0
5677,0
5678,0
5679,0
5680,0
5681,0
5682,0
5683,0
5684,0
5685,0
5686,0
5687,0
5688,0
5689,0
5690,0
5691,0
5692,0
5693,0
5694,0
5695,0
5696,0
5697,0
5698,0
5699,0
5700,0
5701,0
5702,0
5703,0
5704,0
5705,0
5706,0
5707,0
5708,0
5709,0
5710,0
5711,0
5712,0
5713,0
5714,0
5715,0
5716,0
5717,0
5718,0
5719,0
5720,0
5721,0
5722,0
5723,0
5724,0
5725,0
5726,0
5727,0
5728,0
5729,0
5730,0
5731,0
5732,0
5733,0
5734,0
5735,0
5736,0
5737,0
5738,0
5739,0
5740,0
5741,0
5742,0
5743,0
5744,0
5745,0
5746,0
5747,0
5748,0
5749,0
5750,0
5751,0
5752,0
5753,0
5754,0
5755,0
5756,0
5757,0
5758,0
5759,0
5760,0
5761,0
5762,0
5763,0
5764,0
5765,0
5766,0
5767,0
5768,0
5769,0
5770,0
5771,0
5772,0
5773,0
5774,0
5775,0
5776,0
5777,0
5778,0
5779,0
5780,0
5781,0
5782,0
5783,0
5784,0
5785,0
5786,0
5787,0
5788,0
5789,0
5790,0
5791,0
5792,0
5793,0
5794,0
5795,0
5796,0
5797,0
5798,0
5799,0
5800,0
5801,0
5802,0
5803,0
5804,0
5805,0
5806,0
5807,0
5808,0
5809,0
5810,0
5811,0
5812,0
5813,0
5814,0
5815,0
5816,0
5817,0
5818,0
5819,0
5820,0
5821,0
5822,0
5823,0
5824,0
5825,0
5826,0
5827,0
5828,0
5829,0
5830,0
5831,0
5832,0
5833,0
5834,0
5835,0
5836,0
5837,0
5838,0
5839,0
5840,0
5841,0
5842,0
5843,0
5844,0
5845,0
5846,0
5847,0
5848,0
5849,0
5850,0
5851,0
5852,0
5853,0
5854,0
5855,0
5856,0
5857,0
5858,0
5859,0
5860,0
5861,0
5862,0
5863,0
5864,0
5865,0
5866,0
5867,0
5868,0
5869,0
5870,0
5871,0
5872,0
5873,0
5874,0
5875,0
5876,0
5877,0
5878,0
5879,0
5880,0
5881,0
5882,0
5883,0
5884,0
5885,0
5886,0
5887,0
5888,0
5889,0
5890,0
5891,0
5892,0
5893,0
5894,0
5895,0
5896,0
5897,0
5898,0
5899,0
5900,0
5901,0
5902,0
5903,0
5904,0
5905,0
5906,0
5907,0
5908,0
5909,0
5910,0
5911,0
5912,0
5913,0
5914,0
5915,0
5916,0
5917,0
5918,0
5919,0
5920,0
5921,0
5922,0
5923,0
5924,0
5925,0
5926,0
5927,0
5928,0
5929,0
5930,0
5931,0
5932,0
5933,0
5934,0
5935,0
5936,0
5937,0
5938,0
5939,0
5940,0
5941,0
5942,0
5943,0
5944,0
5945,0
5946,0
5947,0
5948,0
5949,0
5950,0
5951,0
5952,0
5953,0
5954,0
5955,0
5956,0
5957,0
5958,0
5959,0
5960,0
5961,0
5962,0
5963,0
5964,0
5965,0
5966,0
5967,0
5968,0
5969,0
5970,0
5971,0
5972,0
5973,0
5974,0
5975,0
5976,0
5977,0
5978,0
5979,0
5980,0
5981,0
5982,0
5983,0
5984,0
5985,0
5986,0
5987,0
5988,0
5989,0
5990,0
5991,0
5992,0
5993,0
5994,0
5995,0
5996,0
5997,0
5998,0
5999,0
6000,0
6001,0
6002,0
6003,0
6004,0
6005,0
6006,0
6007,0
6008,0
6009,0
6010,0
6011,0
6012,0
6013,0
6014,0
6015,0
6016,0
6017,0
6018,0
6019,0
6020,0
6021,0
6022,0
6023,0
6024,0
6025,0
6026,0
6027,0
6028,0
6029,0
6030,0
6031,0
6032,0
6033,0
6034,0
6035,0
6036,0
6037,0
6038,0
6039,0
6040,0
6041,0
6042,0
6043,0
6044,0
6045,0
6046,0
6047,0
6048,0
6049,0
6050,0
6051,0
6052,0
6053,0
6054,0
6055,0
6056,0
6057,0
6058,0
6059,0
6060,0
6061,0
6062,0
6063,0
6064,0
6065,0
6066,0
6067,0
6068,0
6069,0
6070,0
6071,0
6072,0
6073,0
6074,0
6075,0
6076,0
6077,0
6078,0
6079,0
6080,0
6081,0
6082,0
6083,0
6084,0
6085,0
6086,0
6087,0
6088,0
6089,0
6090,0
6091,0
6092,0
6093,0
6094,0
6095,0
6096,0
6097,0
6098,0
6099,0
6100,0
6101,0
6102,0
6103,0
6104,0
6105,0
6106,0
6107,0
6108,0
6109,0
6110,0
6111,0
6112,0
6113,0
6114,0
6115,0
6116,0
6117,0
6118,0
6119,0
6120,0
6121,0
6122,0
6123,0
6124,0
6125,0
6126,0
6127,0
6128,0
6129,0
6130,0
6131,0
6132,0
6133,0
6134,0
6135,0
6136,0
6137,0
6138,0
6139,0
6140,0
6141,0
6142,0
6143,0
6144,0
6145,0
6146,0
6147,0
6148,0
6149,0
6150,0
6151,0
6152,0
6153,0
6154,0
6155,0
6156,0
6157,0
6158,0
6159,0
6160,0
6161,0
6162,0
6163,0
6164,0
6165,0
6166,0
6167,0
6168,0
6169,0
6170,0
6171,0
6172,0
6173,0
6174,0
6175,0
6176,0
6177,0
6178,0
6179,0
6180,0
6181,0
6182,0
6183,0
6184,0
6185,0
6186,0
6187,0
6188,0
6189,0
6190,0
6191,0
6192,0
6193,0
6194,0
6195,0
6196,0
6197,0
6198,0
6199,0
6200,0
6201,0
6202,0
6203,0
6204,0
6205,0
6206,0
6207,0
6208,0
6209,0
6210,0
6211,0
6212,0
6213,0
6214,0
6215,0
6216,0
6217,0
6218,0
6219,0
6220,0
6221,0
6222,0
6223,0
6224,0
6225,0
6226,0
6227,0
6228,0
6229,0
6230,0
6231,0
6232,0
6233,0
6234,0
6235,0
6236,0
6237,0
6238,0
6239,0
6240,0
6241,0
6242,0
6243,0
6244,0
6245,0
6246,0
6247,0
6248,0
6249,0
6250,0
6251,0
6252,0
6253,0
6254,0
6255,0
6256,0
6257,0
6258,0
6259,0
6260,0
6261,0
6262,0
6263,0
6264,0
6265,0
6266,0
6267,0
6268,0
6269,0
6270,0
6271,0
6272,0
6273,0
6274,0
6275,0
6276,0
6277,0
6278,0
6279,0
6280,0
6281,0
6282,0
6283,0
6284,0
6285,0
6286,0
6287,0
6288,0
6289,0
6290,0
6291,0
6292,0
6293,0
6294,0
6295,0
6296,0
6297,0
6298,0
6299,0
6300,0
6301,0
6302,0
6303,0
6304,0
6305,0
6306,0
6307,0
6308,0
6309,0
6310,0
6311,0
6312,0
6313,0
6314,0
6315,0
6316,0
6317,0
6318,0
6319,0
6320,0
6321,0
6322,0
6323,0
6324,0
6325,0
6326,0
6327,0
6328,0
6329,0
6330,0
6331,0
6332,0
6333,0
6334,0
6335,0
6336,0
6337,0
6338,0
6339,0
6340,0
6341,0
6342,0
6343,0
6344,0
6345,0
6346,0
6347,0
6348,0
6349,0
6350,0
6351,0
6352,0
6353,0
6354,0
6355,0
6356,0
6357,0
6358,0
6359,0
6360,0
6361,0
6362,0
6363,0
6364,0
6365,0
6366,0
6367,0
6368,0
6369,0
6370,0
6371,0
6372,0
6373,0
6374,0
6375,0
6376,0
6377,0
6378,0
6379,0
6380,0
6381,0
6382,0
6383,0
6384,0
6385,0
6386,0
6387,0
6388,0
6389,0
6390,0
6391,0
6392,0
6393,0
6394,0
6395,0
6396,0
6397,0
6398,0
6399,0
6400,0
6401,0
6402,0
6403,0
6404,0
6405,0
6406,0
6407,0
6408,0
6409,0
6410,0
6411,0
6412,0
6413,0
6414,0
6415,0
6416,0
6417,0
6418,0
6419,0
6420,0
6421,0
6422,0
6423,0
6424,0
6425,0
6426,0
6427,0
6428,0
6429,0
6430,0
6431,0
6432,0
6433,0
6434,0
6435,0
6436,0
6437,0
6438,0
6439,0
6440,0
6441,0
6442,0
6443,0
6444,0
6445,0
6446,0
6447,0
6448,0
6449,0
6450,0
6451,0
6452,0
6453,0
6454,0
6455,0
6456,0
6457,0
6458,0
6459,0
6460,0
6461,0
6462,0
6463,0
6464,0
6465,0
6466,0
6467,0
6468,0
6469,0
6470,0
6471,0
6472,0
6473,0
6474,0
6475,0
6476,0
6477,0
6478,0
6479,0
6480,0
6481,0
6482,0
6483,0
6484,0
6485,0
6486,0
6487,0
6488,0
6489,0
6490,0
6491,0
6492,0
6493,0
6494,0
6495,0
6496,0
6497,0
6498,0
6499,0
6500,0
6501,0
6502,0
6503,0
6504,0
6505,0
6506,0
6507,0
6508,0
6509,0
6510,0
6511,0
6512,0
6513,0
6514,0
6515,0
6516,0
6517,0
6518,0
6519,0
6520,0
6521,0
6522,0
6523,0
6524,0
6525,0
6526,0
6527,0
6528,0
6529,0
6530,0
6531,0
6532,0
6533,0
6534,0
6535,0
6536,0
6537,0
6538,0
6539,0
6540,0
6541,0
6542,0
6543,0
6544,0
6545,0
6546,0
6547,0
6548,0
6549,0
6550,0
6551,0
6552,0
6553,0
6554,0
6555,0
6556,0
6557,0
6558,0
6559,0
6560,0
6561,0
6562,0
6563,0
6564,0
6565,0
6566,0
6567,0
6568,0
6569,0
6570,0
6571,0
6572,0
6573,0
6574,0
6575,0
6576,0
6577,0
6578,0
6579,0
6580,0
6581,0
6582,0
6583,0
6584,0
6585,0
6586,0
6587,0
6588,0
6589,0
6590,0
6591,0
6592,0
6593,0
6594,0
6595,0
6596,0
6597,0
6598,0
6599,0
6600,0
6601,0
6602,0
6603,0
6604,0
6605,0
6606,0
6607,0
6608,0
6609,0
6610,0
6611,0
6612,0
6613,0
6614,0
6615,0
6616,0
6617,0
6618,0
6619,0
6620,0
6621,0
6622,0
6623,0
6624,0
6625,0
6626,0
6627,0
6628,0
6629,0
6630,0
6631,0
6632,0
6633,0
6634,0
6635,0
6636,0
6637,0
6638,0
6639,19
6640,0
6641,0
6642,0
6643,0
6644,0
6645,0
6646,0
6647,0
6648,0
6649,0
6650,0
6651,0
6652,0
6653,0
6654,0
6655,0
6656,0
6657,0
6658,0
6659,0
6660,0
6661,0
6662,0
6663,0
6664,0
6665,0
6666,0
6667,0
6668,0
6669,0
6670,0
6671,0
6672,0
6673,0
6674,0
6675,0
6676,0
6677,0
6678,0
6679,0
6680,0
6681,0
6682,0
6683,0
6684,0
6685,0
6686,0
6687,0
6688,0
6689,0
6690,0
6691,0
6692,0
6693,0
6694,0
6695,0
6696,0
6697,0
6698,0
6699,0
6700,0
6701,0
6702,0
6703,0
6704,0
6705,0
6706,0
6707,0
6708,0
6709,0
6710,0
6711,0
6712,0
6713,0
6714,0
6715,0
6716,0
6717,0
6718,0
6719,0
6720,0
6721,0
6722,0
6723,0
6724,0
6725,0
6726,0
6727,0
6728,0
6729,0
6730,0
6731,0
6732,0
6733,0
6734,0
6735,0
6736,0
6737,0
6738,0
6739,0
6740,0
6741,0
6742,0
6743,0
6744,0
6745,0
6746,0
6747,0
6748,0
6749,0
6750,0
6751,0
6752,0
6753,0
6754,0
6755,0
6756,0
6757,0
6758,0
6759,0
6760,0
6761,0
6762,0
6763,0
6764,0
6765,0
6766,0
6767,0
6768,0
6769,0
6770,0
6771,0
6772,0
6773,0
6774,0
6775,0
6776,0
6777,0
6778,0
6779,0
6780,0
6781,0
6782,0
6783,0
6784,0
6785,0
6786,0
6787,0
6788,0
6789,0
6790,0
6791,0
6792,0
6793,0
6794,0
6795,0
6796,0
6797,0
6798,0
6799,0
6800,0
6801,0
6802,0
6803,0
6804,0
6805,0
6806,0
6807,0
6808,0
6809,0
6810,0
6811,0
6812,0
6813,0
6814,0
6815,0
6816,0
6817,0
6818,0
6819,0
6820,0
6821,0
6822,0
6823,0
6824,0
6825,0
6826,0
6827,0
6828,0
6829,0
6830,0
6831,0
6832,0
6833,0
6834,0
6835,0
6836,0
6837,0
6838,0
6839,0
6840,0
6841,0
6842,0
6843,0
6844,0
6845,0
6846,0
6847,0
6848,0
6849,0
6850,0
6851,0
6852,0
6853,0
6854,0
6855,0
6856,0
6857,0
6858,0
6859,0
6860,0
6861,0
6862,0
6863,0
6864,0
6865,0
6866,0
6867,0
6868,0
6869,0
6870,0
6871,0
6872,0
6873,0
6874,0
6875,0
6876,0
6877,0
6878,0
6879,0
6880,0
6881,0
6882,0
6883,0
6884,0
6885,0
6886,0
6887,0
6888,0
6889,0
6890,0
6891,0
6892,0
6893,0
6894,0
6895,0
6896,0
6897,0
6898,0
6899,0
6900,0
6901,0
6902,0
6903,0
6904,0
6905,0
6906,0
6907,0
6908,0
6909,0
6910,0
6911,0
6912,0
6913,0
6914,0
6915,0
6916,0
6917,0
6918,0
6919,0
6920,0
6921,0
6922,0
6923,0
6924,0
6925,0
6926,0
6927,0
6928,0
6929,0
6930,0
6931,0
6932,0
6933,0
6934,0
6935,0
6936,0
6937,0
6938,0
6939,0
6940,0
6941,0
6942,0
6943,0
6944,0
6945,0
6946,0
6947,0
6948,0
6949,0
6950,0
6951,0
6952,0
6953,0
6954,0
6955,0
6956,0
6957,0
6958,0
6959,0
6960,0
6961,0
6962,0
6963,0
6964,0
6965,0
6966,0
6967,0
6968,0
6969,0
6970,0
6971,0
6972,0
6973,0
6974,0
6975,0
6976,0
6977,0
6978,0
6979,0
6980,0
6981,0
6982,0
6983,0
6984,0
6985,0
6986,0
6987,0
6988,0
6989,0
6990,0
6991,0
6992,0
6993,0
6994,0
6995,0
6996,0
6997,0
6998,0
6999,0
7000,0
7001,0
7002,0
7003,0
7004,0
7005,0
7006,0
7007,0
7008,0
7009,0
7010,0
7011,0
7012,0
7013,0
7014,0
7015,0
7016,0
7017,0
7018,0
7019,0
7020,0
7021,0
7022,0
7023,0
7024,0
7025,0
7026,0
7027,0
7028,0
7029,0
7030,0
7031,0
7032,0
7033,0
7034,0
7035,0
7036,0
7037,0
7038,0
7039,0
7040,0
7041,0
7042,0
7043,0
7044,0
7045,0
7046,0
7047,0
7048,0
7049,0
7050,0
7051,0
7052,0
7053,0
7054,0
7055,0
7056,0
7057,0
7058,0
7059,0
7060,0
7061,0
7062,0
7063,0
7064,0
7065,0
7066,0
7067,0
7068,0
7069,0
7070,0
7071,0
7072,0
7073,0
7074,0
7075,0
7076,0
7077,0
7078,0
7079,0
7080,0
7081,0
7082,0
7083,0
7084,0
7085,0
7086,0
7087,0
7088,0
7089,0
7090,0
7091,0
7092,0
7093,0
7094,0
7095,0
7096,0
7097,0
7098,0
7099,0
7100,0
7101,0
7102,0
7103,0
7104,0
7105,0
7106,0
7107,0
7108,0
7109,0
7110,0
7111,0
7112,0
7113,0
7114,0
7115,0
7116,0
7117,0
7118,0
7119,0
7120,0
7121,0
7122,0
7123,0
7124,0
7125,0
7126,0
7127,0
7128,0
7129,0
7130,0
7131,0
7132,0
7133,0
7134,0
7135,0
7136,0
7137,0
7138,0
7139,0
7140,0
7141,0
7142,0
7143,0
7144,0
7145,0
7146,0
7147,0
7148,0
7149,0
7150,0
7151,0
7152,0
7153,0
7154,0
7155,0
7156,0
7157,0
7158,0
7159,0
7160,0
7161,0
7162,0
7163,0
7164,0
7165,0
7166,0
7167,0
7168,0
7169,0
7170,0
7171,0
7172,0
7173,0
7174,0
7175,0
7176,0
7177,0
7178,0
7179,0
7180,0
7181,0
7182,0
7183,0
7184,0
7185,0
7186,0
7187,0
7188,0
7189,0
7190,0
7191,0
7192,0
7193,0
7194,0
7195,0
7196,0
7197,0
7198,0
7199,0
7200,0
7201,0
7202,0
7203,0
7204,0
7205,0
7206,0
7207,0
7208,0
7209,0
7210,0
7211,0
7212,0
7213,0
7214,0
7215,0
7216,0
7217,0
7218,0
7219,0
7220,0
7221,0
7222,0
7223,0
7224,0
7225,0
7226,0
7227,0
7228,0
7229,0
7230,0
7231,0
7232,0
7233,0
7234,0
7235,0
7236,0
7237,0
7238,0
7239,0
7240,0
7241,0
7242,0
7243,0
7244,0
7245,0
7246,0
7247,0
7248,0
7249,0
7250,0
7251,0
7252,0
7253,0
7254,0
7255,0
7256,0
7257,0
7258,0
7259,0
7260,0
7261,0
7262,0
7263,0
7264,0
7265,0
7266,0
7267,0
7268,0
7269,0
7270,0
7271,0
7272,0
7273,0
7274,0
7275,0
7276,0
7277,0
7278,0
7279,0
7280,0
7281,0
7282,0
7283,0
7284,0
7285,0
7286,0
7287,0
7288,0
7289,0
7290,0
7291,0
7292,0
7293,0
7294,0
7295,0
7296,0
7297,0
7298,0
7299,0
7300,0
7301,0
7302,0
7303,0
7304,0
7305,0
7306,0
7307,0
7308,0
7309,0
7310,0
7311,0
7312,0
7313,0
7314,0
7315,0
7316,0
7317,0
7318,0
7319,0
7320,0
7321,0
7322,0
7323,0
7324,0
7325,0
7326,0
7327,0
7328,0
7329,0
7330,0
7331,0
7332,0
7333,0
7334,0
7335,0
7336,0
7337,0
7338,0
7339,0
7340,0
7341,0
7342,0
7343,0
7344,0
7345,0
7346,0
7347,0
7348,0
7349,0
7350,0
7351,0
7352,0
7353,0
7354,0
7355,0
7356,0
7357,0
7358,0
7359,0
7360,0
7361,0
7362,0
7363,0
7364,0
7365,0
7366,0
7367,0
7368,0
7369,0
7370,0
7371,0
7372,0
7373,0
7374,0
7375,0
7376,0
7377,0
7378,0
7379,0
7380,0
7381,0
7382,0
7383,0
7384,0
7385,0
7386,0
7387,0
7388,0
7389,0
7390,0
7391,0
7392,0
7393,0
7394,0
7395,0
7396,0
7397,0
7398,0
7399,0
7400,0
7401,0
7402,0
7403,0
7404,0
7405,0
7406,0
7407,0
7408,0
7409,0
7410,0
7411,0
7412,0
7413,0
7414,0
7415,0
7416,0
7417,0
7418,0
7419,0
7420,0
7421,0
7422,0
7423,0
7424,0
7425,0
7426,0
7427,0
7428,0
7429,0
7430,0
7431,0
7432,0
7433,0
7434,0
7435,0
7436,0
7437,0
7438,0
7439,0
7440,0
7441,0
7442,0
7443,0
7444,0
7445,0
7446,0
7447,0
7448,0
7449,0
7450,0
7451,0
7452,0
7453,0
7454,0
7455,0
7456,0
7457,0
7458,0
7459,0
7460,0
7461,0
7462,0
7463,0
7464,0
7465,0
7466,0
7467,0
7468,0
7469,0
7470,0
7471,0
7472,0
7473,0
7474,0
7475,0
7476,0
7477,0
7478,0
7479,0
7480,0
7481,0
7482,0
7483,0
7484,0
7485,0
7486,0
7487,0
7488,0
7489,0
7490,0
7491,0
7492,0
7493,0
7494,0
7495,0
7496,0
7497,0
7498,0
7499,0
7500,0
7501,0
7502,0
7503,0
7504,0
7505,0
7506,0
7507,0
7508,0
7509,0
7510,0
7511,0
7512,0
7513,0
7514,0
7515,0
7516,0
7517,0
7518,0
7519,0
7520,0
7521,0
7522,0
7523,0
7524,0
7525,0
7526,0
7527,0
7528,0
7529,0
7530,0
7531,0
7532,0
7533,0
7534,0
7535,0
7536,0
7537,0
7538,0
7539,0
7540,0
7541,0
7542,0
7543,0
7544,0
7545,0
7546,0
7547,0
7548,0
7549,0
7550,0
7551,0
7552,0
7553,0
7554,0
7555,0
7556,0
7557,0
7558,0
7559,0
7560,0
7561,0
7562,0
7563,0
7564,0
7565,0
7566,0
7567,0
7568,0
7569,0
7570,0
7571,0
7572,0
7573,0
7574,0
7575,0
7576,0
7577,0
7578,0
7579,0
7580,0
7581,0
7582,0
7583,0
7584,0
7585,0
7586,0
7587,0
7588,0
7589,0
7590,0
7591,0
7592,0
7593,0
7594,0
7595,0
7596,0
7597,0
7598,0
7599,0
7600,0
7601,0
7602,0
7603,0
7604,0
7605,0
7606,0
7607,0
7608,0
7609,0
7610,0
7611,0
7612,0
7613,0
7614,0
7615,0
7616,0
7617,0
7618,0
7619,0
7620,0
7621,0
7622,0
7623,0
7624,0
7625,0
7626,0
7627,0
7628,0
7629,0
7630,0
7631,0
7632,0
7633,0
7634,0
7635,0
7636,0
7637,0
7638,0
7639,0
7640,0
7641,0
7642,0
7643,0
7644,0
7645,0
7646,0
7647,0
7648,0
7649,0
7650,0
7651,0
7652,0
7653,0
7654,0
7655,0
7656,0
7657,0
7658,0
7659,0
7660,0
7661,0
7662,0
7663,0
7664,0
7665,0
7666,0
7667,0
7668,0
7669,0
7670,0
7671,0
7672,0
7673,0
7674,0
7675,0
7676,0
7677,0
7678,0
7679,0
7680,0
7681,0
7682,0
7683,0
7684,0
7685,0
7686,0
7687,0
7688,0
7689,0
7690,0
7691,0
7692,0
7693,0
7694,0
7695,0
7696,0
7697,0
7698,0
7699,0
7700,0
7701,0
7702,0
7703,0
7704,0
7705,0
7706,0
7707,0
7708,0
7709,0
7710,0
7711,0
7712,0
7713,0
7714,0
7715,0
7716,0
7717,0
7718,0
7719,0
7720,0
7721,0
7722,0
7723,0
7724,0
7725,0
7726,0
7727,0
7728,0
7729,0
7730,0
7731,0
7732,0
7733,0
7734,0
7735,0
7736,0
7737,0
7738,0
7739,0
7740,0
7741,0
7742,0
7743,0
7744,0
7745,0
7746,0
7747,0
7748,0
7749,0
7750,0
7751,0
7752,0
7753,0
7754,0
7755,0
7756,0
7757,0
7758,0
7759,0
7760,0
7761,0
7762,0
7763,0
7764,0
7765,0
7766,0
7767,0
7768,0
7769,0
7770,0
7771,0
7772,0
7773,0
7774,0
7775,0
7776,0
7777,0
7778,0
7779,0
7780,0
7781,0
7782,0
7783,0
7784,0
7785,0
7786,0
7787,0
7788,0
7789,0
7790,0
7791,0
7792,0
7793,0
7794,0
7795,0
7796,0
7797,0
7798,0
7799,0
7800,0
7801,0
7802,0
7803,0
7804,0
7805,0
7806,0
7807,0
7808,0
7809,0
7810,0
7811,0
7812,0
7813,0
7814,0
7815,0
7816,0
7817,0
7818,0
7819,0
7820,0
7821,0
7822,0
7823,0
7824,0
7825,0
7826,0
7827,0
7828,0
7829,0
7830,0
7831,0
7832,0
7833,0
7834,0
7835,0
7836,0
7837,0
7838,0
7839,0
7840,0
7841,0
7842,0
7843,0
7844,0
7845,0
7846,0
7847,0
7848,0
7849,0
7850,0
7851,0
7852,0
7853,0
7854,0
7855,0
7856,0
7857,0
7858,0
7859,0
7860,0
7861,0
7862,0
7863,0
7864,0
7865,0
7866,0
7867,0
7868,0
7869,0
7870,0
7871,0
7872,0
7873,0
7874,0
7875,0
7876,0
7877,0
7878,0
7879,0
7880,0
7881,0
7882,0
7883,0
7884,0
7885,0
7886,0
7887,0
7888,0
7889,0
7890,0
7891,0
7892,0
7893,0
7894,0
7895,0
7896,0
7897,0
7898,0
7899,0
7900,0
7901,0
7902,0
7903,0
7904,0
7905,0
7906,0
7907,0
7908,0
7909,0
7910,0
7911,0
7912,0
7913,0
7914,0
7915,0
7916,0
7917,0
7918,0
7919,0
7920,0
7921,0
7922,0
7923,0
7924,0
7925,0
7926,0
7927,0
7928,0
7929,0
7930,0
7931,0
7932,0
7933,0
7934,0
7935,0
7936,0
7937,0
7938,0
7939,0
7940,0
7941,0
7942,0
7943,0
7944,0
7945,0
7946,0
7947,0
7948,0
7949,0
7950,0
7951,0
7952,0
7953,0
7954,0
7955,0
7956,0
7957,0
7958,0
7959,0
7960,0
7961,0
7962,0
7963,0
7964,0
7965,0
7966,0
7967,0
7968,0
7969,0
7970,0
7971,0
7972,0
7973,0
7974,0
7975,0
7976,0
7977,0
7978,0
7979,0
7980,0
7981,0
7982,0
7983,0
7984,0
7985,0
7986,0
7987,0
7988,0
7989,0
7990,0
7991,0
7992,0
7993,0
7994,0
7995,0
7996,0
7997,0
7998,0
7999,0
8000,0
8001,0
8002,0
8003,0
8004,0
8005,0
8006,0
8007,0
8008,0
8009,0
8010,0
8011,0
8012,0
8013,0
8014,0
8015,0
8016,0
8017,0
8018,0
8019,0
8020,0
8021,0
8022,0
8023,0
8024,0
8025,0
8026,0
8027,0
8028,0
8029,0
8030,0
8031,0
8032,0
8033,0
8034,0
8035,0
8036,0
8037,0
8038,0
8039,0
8040,0
8041,0
8042,0
8043,0
8044,0
8045,0
8046,0
8047,0
8048,0
8049,0
8050,0
8051,0
8052,0
8053,0
8054,0
8055,0
8056,0
8057,0
8058,0
8059,0
8060,0
8061,0
8062,0
8063,0
8064,0
8065,0
8066,0
8067,0
8068,0
8069,0
8070,0
8071,0
8072,0
8073,0
8074,0
8075,0
8076,0
8077,0
8078,0
8079,0
8080,0
8081,0
8082,0
8083,0
8084,0
8085,0
8086,0
8087,0
8088,0
8089,0
8090,0
8091,0
8092,0
8093,0
8094,0
8095,0
8096,0
8097,0
8098,0
8099,0
8100,0
8101,0
8102,0
8103,0
8104,0
8105,0
8106,0
8107,0
8108,0
8109,0
8110,0
8111,0
8112,0
8113,0
8114,0
8115,0
8116,0
8117,0
8118,0
8119,0
8120,0
8121,0
8122,0
8123,0
8124,0
8125,0
8126,0
8127,0
8128,0
8129,0
8130,0
8131,0
8132,0
8133,0
8134,0
8135,0
8136,0
8137,0
8138,0
8139,0
8140,0
8141,0
8142,0
8143,0
8144,0
8145,0
8146,0
8147,0
8148,0
8149,0
8150,0
8151,0
8152,0
8153,0
8154,0
8155,0
8156,0
8157,0
8158,0
8159,0
8160,0
8161,0
8162,0
8163,0
8164,0
8165,0
8166,0
8167,0
8168,0
8169,0
8170,0
8171,0
8172,0
8173,0
8174,0
8175,0
8176,0
8177,0
8178,0
8179,0
8180,0
8181,0
8182,0
8183,0
8184,0
8185,0
8186,0
8187,0
8188,0
8189,0
8190,0
8191,0


==> figures/csv/Microflow_timeout.csv <==
x,y,err
1,270.21,3.76
5,270.05,3.56
10,270.11,3.44
50,270.23,3.81
100,270.32,3.74


==> figures/csv/Microflow_unique.csv <==
x,y,error
2,270.65,5.58
64,270.64,5.34
128,270.87,5.64
512,272.13,6.32
2048,274.91,7.52
4096,276.97,6.57
8192,278.19,6.03
16384,278.42,6.5
32768,278.43,6.28


==> figures/csv/Microflow_unique_16k.csv <==
x,y,error
2,270.74,5.89
64,270.68,5.8
128,270.42,5.77
512,271.67,6.07
2048,272.44,6.08
4096,274.46,6.73
8192,276.99,6.8
16384,277.98,6.37
32768,278.58,6.56


==> figures/csv/cache_histogram/megaflow_histogram.csv <==
282
268
269
283
288
286
272
271
280
271
269
274
279
272
278
284
277
279
277
271
272
279
278
279
270
268
275
278
278
271
282
278
276
277
285
288
289
275
268
270
272
285
274
275
274
282
272
276
273
277
277
281
279
281
280
282
285
277
278
287
277
273
271
276
285
277
283
273
281
283
286
270
280
272
273
274
286
273
283
278
271
274
284
275
275
281
276
283
271
283
281
274
278
276
279
281
280
270
270
269


==> figures/csv/cache_histogram/microflow_histogram.csv <==
265
267
265
276
277
265
281
279
271
262
270
263
271
265
275
262
273
268
273
277
272
275
273
273
269
263
267
268
264
266
273
274
271
277
263
265
263
274
265
262
266
269
275
266
265
271
266
273
271
266
277
276
267
273
265
265
275
264
277
270
262
267
279
266
263
272
280
277
272
267
277
280
264
267
261
267
281
264
265
271
273
267
276
280
266
265
278
265
279
264
267
272
271
281
269
271
276
269
264
274


==> figures/csv/cache_histogram/microflow_histogram_16k.csv <==
269
276
277
271
263
262
270
269
270
266
272
270
267
269
263
265
275
272
271
268
271
270
264
277
269
281
269
270
274
262
261
281
273
281
274
271
266
261
268
268
267
266
280
276
267
262
282
274
267
268
264
263
278
277
277
268
271
281
266
267
267
264
264
270
281
271
272
280
270
267
272
280
262
269
277
262
265
278
269
274
263
267
280
276
266
265
268
273
272
263
280
276
280
264
282
275
275
267
272
271


==> figures/csv/cache_histogram/slowpath_histogram.csv <==
1261
1276
1189
1202
1269
1116
1246
1259
1229
1139
1284
1191
1226
1215
1188
1234
1118
1125
1158
1156
1162
1177
1203
1147
1198
1174
1170
1267
1258
1203
1209
1262
1193
1231
1132
1256
1219
1156
1205
1259
1192
1269
1146
1218
1121
1189
1136
1205
1118
1189
1183
1116
1118
1116
1210
1271
1287
1245
1191
1174
1229
1260
1241
1180
1171
1166
1127
1259
1192
1269
1172
1129
1167
1227
1126
1148
1111
1115
1189
1199
1260
1135
1214
1285
1100
1245
1131
1111
1166
1203
1259
1192
1269
1207
1236
1235
1183
1284
1181
1174


==> figures/csv/covert_parallel.csv <==
parallel,bandwidth,acc
1,15.8,96.4
5,78.23,96
10,152.32,95.2
15,222.26,94.8


==> figures/csv/megaflow_covert_2/group1.csv <==
group,latency,freq
Group 1,260,0
Group 1,261,0
Group 1,262,0
Group 1,263,0
Group 1,264,0
Group 1,265,0
Group 1,266,0
Group 1,267,0
Group 1,268,1
Group 1,269,3
Group 1,270,4
Group 1,271,3
Group 1,272,7
Group 1,273,8
Group 1,274,6
Group 1,275,7
Group 1,276,6
Group 1,277,9
Group 1,278,9
Group 1,279,7
Group 1,280,8
Group 1,281,5
Group 1,282,6
Group 1,283,5
Group 1,284,2
Group 1,285,3
Group 1,286,1
Group 1,287,0
Group 1,288,0
Group 1,289,0
Group 1,290,0
Group 1,291,0
Group 1,292,0
Group 1,293,0
Group 1,294,0
Group 1,295,0
Group 1,296,0
Group 1,297,0
Group 1,298,0
Group 1,299,0
Group 1,300,0
Group 1,301,0
Group 1,302,0
Group 1,303,0
Group 1,304,0
Group 1,305,0
Group 1,306,0
Group 1,307,0
Group 1,308,0
Group 1,309,0
Group 1,310,0
Group 1,311,0
Group 1,312,0
Group 1,313,0
Group 1,314,0
Group 1,315,0
Group 1,316,0
Group 1,317,0
Group 1,318,0
Group 1,319,0
Group 1,320,0
Group 1,321,0
Group 1,322,0
Group 1,323,0
Group 1,324,0
Group 1,325,0
Group 1,326,0
Group 1,327,0
Group 1,328,0
Group 1,329,0
Group 1,330,0
Group 1,331,0
Group 1,332,0
Group 1,333,0
Group 1,334,0
Group 1,335,0
Group 1,336,0
Group 1,337,0
Group 1,338,0
Group 1,339,0
Group 1,340,0
Group 1,341,0
Group 1,342,0
Group 1,343,0
Group 1,344,0
Group 1,345,0
Group 1,346,0
Group 1,347,0
Group 1,348,0
Group 1,349,0
Group 1,350,0
Group 1,351,0
Group 1,352,0
Group 1,353,0
Group 1,354,0
Group 1,355,0
Group 1,356,0
Group 1,357,0
Group 1,358,0
Group 1,359,0


==> figures/csv/megaflow_covert_2/group2.csv <==
group,latency,freq
Group 2,260,0
Group 2,261,0
Group 2,262,0
Group 2,263,0
Group 2,264,0
Group 2,265,0
Group 2,266,0
Group 2,267,0
Group 2,268,0
Group 2,269,0
Group 2,270,0
Group 2,271,0
Group 2,272,0
Group 2,273,0
Group 2,274,1
Group 2,275,3
Group 2,276,3
Group 2,277,5
Group 2,278,3
Group 2,279,6
Group 2,280,9
Group 2,281,9
Group 2,282,8
Group 2,283,9
Group 2,284,8
Group 2,285,6
Group 2,286,7
Group 2,287,7
Group 2,288,3
Group 2,289,5
Group 2,290,2
Group 2,291,3
Group 2,292,2
Group 2,293,1
Group 2,294,0
Group 2,295,0
Group 2,296,0
Group 2,297,0
Group 2,298,0
Group 2,299,0
Group 2,300,0
Group 2,301,0
Group 2,302,0
Group 2,303,0
Group 2,304,0
Group 2,305,0
Group 2,306,0
Group 2,307,0
Group 2,308,0
Group 2,309,0
Group 2,310,0
Group 2,311,0
Group 2,312,0
Group 2,313,0
Group 2,314,0
Group 2,315,0
Group 2,316,0
Group 2,317,0
Group 2,318,0
Group 2,319,0
Group 2,320,0
Group 2,321,0
Group 2,322,0
Group 2,323,0
Group 2,324,0
Group 2,325,0
Group 2,326,0
Group 2,327,0
Group 2,328,0
Group 2,329,0
Group 2,330,0
Group 2,331,0
Group 2,332,0
Group 2,333,0
Group 2,334,0
Group 2,335,0
Group 2,336,0
Group 2,337,0
Group 2,338,0
Group 2,339,0
Group 2,340,0
Group 2,341,0
Group 2,342,0
Group 2,343,0
Group 2,344,0
Group 2,345,0
Group 2,346,0
Group 2,347,0
Group 2,348,0
Group 2,349,0
Group 2,350,0
Group 2,351,0
Group 2,352,0
Group 2,353,0
Group 2,354,0
Group 2,355,0
Group 2,356,0
Group 2,357,0
Group 2,358,0
Group 2,359,0


==> figures/csv/rate_acc16k_hist.csv <==
bins,no,low,high
0,0,0,0
10,0,0,0
20,0,0,0
30,0,0,0
40,3.333333333,3.333333333,3.333333333
50,3.333333333,3.333333333,3.333333333
60,0,10,10
70,30,30,30
80,43.33333333,33.33333333,33.33333333
90,20,20,20
100,0,0,0
,0,0,0


==> figures/csv/rate_acc8k_hist.csv <==
bins,no,low,high
0,0,0,0
10,0,0,0
20,0,0,0
30,0,0,0
40,3.333333333,3.333333333,3.333333333
50,3.333333333,3.333333333,3.333333333
60,3.333333333,10,10
70,30,30,33.33333333
80,36.66666667,33.33333333,30
90,23.33333333,20,20
100,0,0,0
,0,0,0


==> figures/csv/rate_graph_flat.csv <==
x,rate,min,max
1,16,8,16
2,16,8,16
3,0,0,8
4,16,12,16
5,0,0,4
6,16,8,1000
7,16,16,1000
8,16,16,24
9,16,16,24
10,0,0,8
11,16,12,16
12,16,12,16
13,0,0,4
14,0,0,2
15,0,0,1
16,16,4,1000
17,0,0,2
18,16,4,1000
19,16,8,1000
20,16,12,16
21,0,0,4


==> figures/csv/rate_graph_flat2.csv <==
x,rate,min,max
1,8,4,8
2,8,4,8
3,8,4,8
4,8,4,8
5,8,4,8
6,8,4,8
7,8,4,8
8,8,4,8
9,16,12,16
10,16,12,16
11,16,12,16
12,8,8,12
13,8,8,12
14,8,8,12
15,8,8,12
16,8,8,12
17,8,8,12
18,16,12,16
19,8,8,12
20,16,12,16
21,8,8,12

